Stochastic Approximation for High-frequency Observations in Data Assimilation

With the increasing penetration of high-frequency sensors across a number of biological and physical systems, the abundance of the resulting observations offers opportunities for higher statistical accuracy of down-stream estimates, but their frequency results in a plethora of computational problems in data assimilation tasks. The high-frequency of these observations has been traditionally dealt with by using data modification strategies such as accumulation, averaging, and sampling. However, these data modification strategies will reduce the quality of the estimates, which may be untenable for many systems. Therefore, to ensure high-quality estimates, we adapt stochastic approximation methods to address the unique challenges of high-frequency observations in data assimilation. As a result, we are able to produce estimates that leverage all of the observations in a manner that avoids the aforementioned computational problems and preserves the statistical accuracy of the estimates.

==> data/FitzHugh_Nagumo_First_Order/GD_allToNearest.csv <==
time,error
0.0,498.137814855738
0.024000167846679688,489.64924735688453
0.04500007629394531,481.1355529575245
0.059999942779541016,472.5986036909823
0.07500004768371582,464.040459014244
0.09300017356872559,455.46337597878977
0.10800004005432129,446.8698194342336
0.1230001449584961,438.26247217011644
0.14400005340576172,429.6442448850981
0.1660001277923584,421.0182858552836
0.18799996376037598,412.38799015488837
0.21300005912780762,403.7570082626821
0.23600006103515625,395.12925386735753
0.25800013542175293,386.5089106641525
0.2799999713897705,377.9004379143192
0.30500006675720215,369.3085745191598
0.32700014114379883,360.73834134168766
0.3489999771118164,352.19504149278265
0.3730001449584961,343.6842582858387
0.3970000743865967,335.2118505554122
0.4200000762939453,326.78394503292094
0.4440000057220459,318.40692547694715
0.46700000762939453,310.08741826900916
0.49000000953674316,301.83227420902693
0.5150001049041748,293.6485462795646
0.5370001792907715,285.54346319543316
0.5580000877380371,277.52439861652283
0.5800001621246338,269.59883597695597
0.6050000190734863,261.7743289732102
0.627000093460083,254.05845785677585
0.6480000019073486,246.45878179186172
0.6740000247955322,238.9827876631259
0.6960000991821289,231.63783584925815
0.7180001735687256,224.4311036109277
0.7420001029968262,217.36952687115
0.7640001773834229,210.45974128649323
0.7860000133514404,203.70802361226282
0.8110001087188721,197.12023444747518
0.8329999446868896,190.70176349939976
0.8559999465942383,184.45747852738327
0.8789999485015869,178.39167910687738
0.9030001163482666,172.5080562945272
0.9249999523162842,166.80965917278033
0.9490001201629639,161.2988691098379
0.9760000705718994,155.9773823913952
0.9980001449584961,150.8462016714972
1.0190000534057617,145.90563645896617
1.0440001487731934,141.1553126137858
1.065999984741211,136.59419058528695
1.0889999866485596,132.22059189247705
1.1130001544952393,128.0322331368665
1.136000156402588,124.02626665926856
1.1590001583099365,120.19932681138259
1.180999994277954,116.54758071569115
1.2070000171661377,113.06678233553505
1.2290000915527344,109.75232867069673
1.25,106.59931692968371
1.2760000228881836,103.60260160311476
1.2970001697540283,100.75685046664755
1.320000171661377,98.05659866929368
1.3450000286102295,95.4963002058516
1.3670001029968262,93.07037622281325
1.3890001773834229,90.77325975857399
1.4140000343322754,88.59943666496095
1.437000036239624,86.54348259333314
1.4590001106262207,84.60009605137964
1.4820001125335693,82.7641276442717
1.501000165939331,81.03060570521717
1.5160000324249268,79.39475859629023
1.5310001373291016,77.85203402188546
1.5490000247955322,76.39811574668096
1.564000129699707,75.02893815027916
1.5789999961853027,73.74069908517532
1.5959999561309814,72.5298715371398
1.6110000610351562,71.3932146216886
1.626000165939331,70.3277844917142
1.6410000324249268,69.33094578479829
1.6590001583099365,68.40038431010237
1.6720001697540283,67.53412177091334
1.687000036239624,66.73053344771509
1.7039999961853027,65.98836993687739
1.7180001735687256,65.30678426086838
1.7350001335144043,64.6853659450341
1.753000020980835,64.12418399535166
1.7669999599456787,63.623841097545665
1.7820000648498535,63.18554174213423
1.7990000247955322,62.81117724278088
1.814000129699707,62.503430504605454
1.8300001621246338,62.265902436978834
1.8459999561309814,62.10325927434791
1.8650000095367432,62.02139453185058
1.88100004196167,62.027589321402296
1.8960001468658447,62.130638952106196
1.9140000343322754,62.340892334586265
1.9290001392364502,62.670127549176755
1.945000171661377,63.131171418333885
1.9620001316070557,63.73717693091154
1.9769999980926514,64.50051095327454
1.99399995803833,65.43127171262867
2.01200008392334,66.53552630108786
2.0269999504089355,67.81340558741418
2.0420000553131104,69.25722560199291
2.064000129699707,70.84988410361579
2.0889999866485596,72.56397853220369
2.111999988555908,74.36232936009252
2.130000114440918,76.20048244803546
2.1470000743865967,78.03093662566769
2.1630001068115234,79.80790917838057
2.177999973297119,81.49157819384806
2.197000026702881,83.05138062518424
2.2109999656677246,84.46781676145739
2.2260000705718994,85.73217394484773
2.243000030517578,86.84450540351595
2.258000135421753,87.81097443643782
2.2720000743865967,88.64149215005972
2.2860000133514404,89.34797853368148
2.302999973297119,89.94318878992544
2.318000078201294,90.43994684445529
2.3320000171661377,90.85065416008976
2.3540000915527344,91.18698362311828
2.377000093460083,91.45969712310703
2.3990001678466797,91.67854508227272
2.4230000972747803,91.85222148053997
2.445000171661377,91.98835943552254
2.4609999656677246,92.09355932173042
2.4769999980926514,92.17344401693937
2.495000123977661,92.23273570713229
2.509999990463257,92.275347660505
2.5250000953674316,92.30448383665201
2.5420000553131104,92.32273962533408
2.557000160217285,92.33219826341495
2.572000026702881,92.3345191357355
2.5880000591278076,92.33101581487037
2.6030001640319824,92.32272307108596
2.618000030517578,92.31045308143787
2.636000156402588,92.29484169403919
2.6510000228881836,92.27638592755093
2.6649999618530273,92.25547399187654
2.67900013923645,92.2324090818962
2.697000026702881,92.207428083478
2.7109999656677246,92.1807161830385
2.7260000705718994,92.1524182162832
2.742000102996826,92.12264744438622
2.756999969482422,92.09149231464384
2.7710001468658447,92.0590216504959
2.7870001792907715,92.0252886225061
2.8010001182556152,91.99033377594868
2.815000057220459,91.95418732969706
2.8320000171661377,91.91687091274316
2.8510000705718994,91.87839886665179
2.874000072479248,91.8387792125432


==> data/FitzHugh_Nagumo_First_Order/GD_allToUpper.csv <==
time,error
0.0,498.137814855738
0.014999866485595703,489.60149039266315
0.029999971389770508,481.0399003785587
0.04799985885620117,472.4549622630283
0.06199979782104492,463.8487858139786
0.07799983024597168,455.22368356706056
0.10199999809265137,446.5821813007133
0.12800002098083496,437.9270284372035
0.1529998779296875,429.26120825286716
0.17199993133544922,420.587947762543
0.19499993324279785,411.9107271236087
0.21299982070922852,403.2332883843894
0.23199987411499023,394.5596433804001
0.25499987602233887,385.89408056012763
0.27300000190734863,377.241170500642
0.28999996185302734,368.6057698524791
0.307999849319458,359.99302343429787
0.32399988174438477,351.4083641812152
0.3399999141693115,342.85751063792327
0.35500001907348633,334.34646167982265
0.372999906539917,325.8814881437414
0.38899993896484375,317.4691210561213
0.4049999713897705,309.1161361620021
0.42299985885620117,300.82953448460427
0.43899989128112793,292.6165186839837
0.45599985122680664,284.4844650354581
0.47499990463256836,276.44089091514473
0.49000000953674316,268.4934177615689
0.5059998035430908,260.649729578477
0.5239999294281006,252.9175271542999
0.5389997959136963,245.30447829585424
0.5539999008178711,237.8181645055821
0.5679998397827148,230.46602466891702
0.5859999656677246,223.25529645649095
0.6009998321533203,216.1929562793178
0.6150000095367432,209.2856587572703
0.6319999694824219,202.53967676528018
0.6469998359680176,195.9608432009039
0.6610000133514404,189.5544956644681
0.6789999008178711,183.325425253541
0.6929998397827148,177.27783064232008
0.7079999446868896,171.41527854179105
0.7229998111724854,165.74067151759263
0.7409999370574951,160.25622398222217
0.7559998035430908,154.96344698131688
0.7709999084472656,149.86314216783904
0.7889997959136963,144.95540511247756
0.8039999008178711,140.23963784463155
0.8190000057220459,135.71457026764668
0.8379998207092285,131.37828985630466
0.8529999256134033,127.2282788349252
0.867999792098999,123.2614578598778
0.8869998455047607,119.47423509792094
0.9019999504089355,115.86255950581963
0.9169998168945312,112.42197707860103
0.931999921798706,109.1476888421779
0.9489998817443848,106.03460941710337
0.9639999866485596,103.0774250679828
0.9789998531341553,100.27065027025985
0.997999906539917,97.60868196454624
1.0230000019073486,95.08585082016117
1.0469999313354492,92.69646898607017
1.0729999542236328,90.43487396201398
1.0969998836517334,88.29546836932847
1.121999979019165,86.27275553532458
1.1459999084472656,84.3613709239626
1.1699998378753662,82.55610954721938
1.1929998397827148,80.85194957560623
1.2170000076293945,79.24407243322197
1.241999864578247,77.72787971409659
1.2649998664855957,76.29900729443399
1.2889997959136963,74.95333704221912
1.3149998188018799,73.6870065443567
1.3369998931884766,72.49641728496631
1.3589999675750732,71.37824171969555
1.3839998245239258,70.32942970288188
1.4059998989105225,69.34721474012208
1.4279999732971191,68.42912056122154
1.4529998302459717,67.57296854054411
1.4749999046325684,66.77688653629977
1.497999906539917,66.03931977987715
1.5199999809265137,65.3590445227909
1.5449998378753662,64.7351852423604
1.566999912261963,64.16723631436497
1.5899999141693115,63.65508917085623
1.6150000095367432,63.19906604893776
1.6369998455047607,62.7999614508346
1.6589999198913574,62.45909228182623
1.682999849319458,62.17835714542482
1.7039999961853027,61.96030418979396
1.7249999046325684,61.808204832417985
1.748999834060669,61.72612716431075
1.7709999084472656,61.71899740821293
1.7899999618530273,61.79263037808965
1.804999828338623,61.95370123320307
1.8219997882843018,62.20962321730961
1.8359999656677246,62.56829359594626
1.8499999046325684,63.03767766668098
1.866999864578247,63.62522176452635
1.8819999694824219,64.3371180674426
1.8959999084472656,65.1774759081915
1.9139997959136963,66.14747046343827
1.928999900817871,67.24453001335186
1.944000005722046,68.46159577454921
1.9579999446868896,69.78647630584597
1.9739999771118164,71.20136944605665
1.988999843597412,72.68276418072315
2.003999948501587,74.20209059758963
2.0199999809265137,75.72744053761328
2.0349998474121094,77.22624082081182
2.050999879837036,78.66815612307634
2.067999839782715,80.02738870253373
2.0829999446868896,81.28411732633779
2.0969998836517334,82.42530063154258
2.113999843597412,83.4449039148799
2.128000020980835,84.34334031313037
2.1419999599456787,85.1261202658559
2.1579999923706055,85.8020981563309
2.174999952316284,86.38181580179969
2.188999891281128,86.87624866281705
2.2029998302459717,87.29601114456014
2.2199997901916504,87.65093212670168
2.233999729156494,87.94987663169967
2.247999668121338,88.20071073032074
2.2649996280670166,88.41034106453588
2.2789998054504395,88.58478867015171
2.292999744415283,88.72927531174513
2.311999797821045,88.84831126127949
2.3269996643066406,88.94577920702584
2.3419997692108154,89.02501193559198
2.356999635696411,89.08886291458626
2.373999834060669,89.13976964430289
2.3889997005462646,89.17981001670677
2.4049997329711914,89.21075210281342
2.42199969291687,89.23409787492294
2.435999631881714,89.25112140237759
2.4569997787475586,89.26290206121502
2.481999635696411,89.27035328181799
2.5049996376037598,89.2742473315806
2.5289998054504395,89.27523659635338
2.544999837875366,89.27387178790372
2.559999704360962,89.27061746685978
2.5739996433258057,89.26586523299757
2.5879998207092285,89.25994489821248
2.6039998531341553,89.25313392278724
2.617999792098999,89.24566536298846
2.6319997310638428,89.23773454791053
2.6489996910095215,89.22950467592386
2.6629996299743652,89.2211114961226
2.676999807357788,89.21266721771734
2.693999767303467,89.20426377033509


==> data/FitzHugh_Nagumo_First_Order/GD_averageToNearest.csv <==
time,error
0.0,498.137814855738
0.023000001907348633,489.58691335534485
0.05299997329711914,481.01080712345646
0.07599997520446777,472.41142246894276
0.09799981117248535,463.79087883592155
0.12099981307983398,455.1514992863035
0.14299988746643066,446.4958210047612
0.1659998893737793,437.8266057254242
0.18799996376037598,429.1468499624637
0.21199989318847656,420.4597949082922
0.2330000400543213,411.7689358433918
0.25099992752075195,403.0780308811513
0.2669999599456787,394.3911088494861
0.28099989891052246,385.7124760894259
0.2949998378753662,377.04672192911016
0.307999849319458,368.3987225709623
0.32399988174438477,359.77364311085114
0.33699989318847656,351.176937391431
0.35199999809265137,342.6143453793906
0.3689999580383301,334.0918877484808
0.38299989700317383,325.61585734905
0.3969998359680176,317.1928072514221
0.4119999408721924,308.8295350664523
0.42799997329711914,300.533063273814
0.4419999122619629,292.31061532783906
0.45599985122680664,284.16958736393843
0.47299981117248535,276.1175153962192
0.48599982261657715,268.1620379794346
0.5,260.3108544057914
0.5149998664855957,252.57167861831337
0.5319998264312744,244.95218914567027
0.5460000038146973,237.45997549587625
0.560999870300293,230.1024815841633
0.5769999027252197,222.88694690888838
0.5929999351501465,215.82034632267585
0.6059999465942383,208.9093293679468
0.622999906539917,202.16016024919313
0.6369998455047607,195.57865959243645
0.6439998149871826,189.17014918816653
0.6599998474121094,182.93940092251881
0.6759998798370361,176.89059106801918
0.6909999847412109,171.0272610277707
0.7219998836517334,165.35228550552054
0.7379999160766602,159.8678489110747
0.7539999485015869,154.57543061134928
0.7689998149871826,149.4757994094716
0.7890000343322754,144.5690173874363
0.8090000152587891,139.85445299310072
0.8239998817443848,135.33080300150942
0.8389999866485596,130.9961227455799
0.8580000400543213,126.84786380282104
0.8789999485015869,122.88291815218848
0.8980000019073486,119.09766768524153
0.9110000133514404,115.48803787265139
0.9270000457763672,112.04955435201084
0.9409999847412109,108.7774012144127
0.9549999237060547,105.66647982130668
0.9709999561309814,102.71146707375202
0.9859998226165771,99.90687217595357
0.998999834060669,97.24709107574581
1.0130000114440918,94.72645791809175
1.0290000438690186,92.33929300595015
1.0429999828338623,90.07994691889768
1.065999984741211,87.9428405880063
1.0899999141693115,85.9225012611588
1.1129999160766602,84.01359441341222
1.1349999904632568,82.21095176052314
1.1569998264312744,80.50959562020095
1.181999921798706,78.90475993582828
1.2039999961853027,77.39190833315962
1.2249999046325684,75.96674962428177
1.25,74.62525120806599
1.2730000019073486,73.36365084585383
1.2979998588562012,72.17846731912125
1.3149998188018799,71.06651050645456
1.3350000381469727,70.02489145497027
1.3509998321533203,69.05103307131648
1.3680000305175781,68.14268212527894
1.3910000324249268,67.29792335121584
1.4089999198913574,66.51519655634011
1.4270000457763672,65.79331780817614
1.4429998397827148,65.13150598414822
1.4609999656677246,64.52941622982131
1.4809999465942383,63.987182186981656
1.495999813079834,63.50546919917661
1.5130000114440918,63.085541022769625
1.5290000438690186,62.729342733287076
1.5429999828338623,62.43960225159331
1.559000015258789,62.21995173258545
1.5769999027252197,62.07506715407477
1.5920000076293945,62.01081864942315
1.6080000400543213,62.03441407279332
1.625999927520752,62.15450298429751
1.6410000324249268,62.381188363741515
1.6559998989105225,62.7258730861211
1.6710000038146973,63.20085658177863
1.6899998188018799,63.81860657379742
1.7079999446868896,64.5906701890251
1.7300000190734863,65.52625270488224
1.75,66.63055647742733
1.7739999294281006,67.90300868798599
1.7999999523162842,69.33551683131569
1.8249998092651367,70.91094197661415
1.8509998321533203,72.60217656814555
1.8680000305175781,74.37251497046591
1.8849999904632568,76.17796747737836
1.9049999713897705,77.97130908006845
1.9210000038146973,79.70668489248658
1.937999963760376,81.3439442857704
1.9539999961853027,82.85261197973698
1.9739999771118164,84.21457356269967
1.9909999370574951,85.4239381512945
2.008999824523926,86.48418286130273
2.0360000133514404,87.40442472402846
2.055999994277954,88.1964468818536
2.069999933242798,88.87291005196158
2.0859999656677246,89.44643651028065
2.1039998531341553,89.9291551401475
2.118000030517578,90.33245376975309
2.132999897003174,90.66683137582922
2.1499998569488525,90.94181573629871
2.1649999618530273,91.16593476795273
2.178999900817871,91.34673198290922
2.192999839782715,91.49081464587371
2.2149999141693115,91.60392285131273
2.238999843597412,91.69100933677085
2.2619998455047607,91.75632242185564
2.2879998683929443,91.80348707108536
2.315999984741211,91.83558120433085
2.3389999866485596,91.85520587175729
2.36299991607666,91.86454883690581
2.3889999389648438,91.86544162119428
2.4129998683929443,91.85941030756065
2.435999870300293,91.84772049872409
2.4609999656677246,91.8314168540064
2.484999895095825,91.8113576309283
2.507999897003174,91.78824465328648
2.5269999504089355,91.76264912224036
2.5460000038146973,91.7350336808243
2.562000036239624,91.70577113332062
2.5779998302459717,91.67516020733487
2.5969998836517334,91.64343872756828
2.615999937057495,91.61079454654917
2.6389999389648438,91.5773745500143
2.6610000133514404,91.5432920245712
2.687000036239624,91.50863264422361
2.7100000381469727,91.47345930142332
2.7319998741149902,91.43781597866735
2.757999897003174,91.40173082889913
2.7809998989105225,91.36521860760436
2.802999973297119,91.32828257675718


==> data/FitzHugh_Nagumo_First_Order/GD_averageToUpper.csv <==
time,error
0.0,498.137814855738
0.01699995994567871,489.60143884104195
0.03599977493286133,481.04002508685164
0.053999900817871094,472.4554952883077
0.07299995422363281,463.84996299452405
0.09199976921081543,455.22574399009153
0.10699987411499023,446.58536669696565
0.12399983406066895,437.931582497073
0.13899993896484375,429.26737585918147
0.16099977493286133,420.5959741352604
0.18399977684020996,411.92085687239046
0.2109999656677246,403.2457644655604
0.2349998950958252,394.5747059559004
0.25799989700317383,385.9119657571193
0.28299999237060547,377.26210907194087
0.30499982833862305,368.6299857397267
0.3269999027252197,360.0207322378243
0.3489999771118164,351.43977154290695
0.375,342.89281054614884
0.39800000190734863,334.385834708367
0.4219999313354492,325.9250996400719
0.4399998188018799,317.5171192976883
0.4549999237060547,309.1686505029919
0.4699997901916504,300.88667351922106
0.48799991607666016,292.6783684559818
0.5029997825622559,284.55108732705503
0.5179998874664307,276.51232165153493
0.5329999923706055,268.569665569648
0.5519998073577881,260.7307745401893
0.5669999122619629,253.00331979562628
0.5829999446868896,245.3949388520267
0.6009998321533203,237.91318250122077
0.6159999370574951,230.5654588483597
0.6299998760223389,223.3589750945557
0.6469998359680176,216.3006778960317
0.6710000038146973,209.3971932517739
0.6929998397827148,202.654766974374
0.7159998416900635,196.07920687677216
0.7409999370574951,189.67582785431233
0.7649998664855957,183.44940105175957
0.7869999408721924,177.40410827389914
0.809999942779541,171.54350272429187
0.8359999656677246,165.87047703926515
0.8589999675750732,160.38723942567475
0.8799998760223389,155.095298516515
0.9049999713897705,149.99545733518758
0.9279999732971191,145.08781651671197
0.9469997882843018,140.3717866831453
0.9599997997283936,135.8461096226379
0.9769999980926514,131.50888768846957
0.992999792098999,127.35762062678499
1.0099999904632568,123.38924886880487
1.0269999504089355,119.60020219171405
1.0409998893737793,115.98645256677105
1.054999828338623,112.54356997461227
1.0679998397827148,109.26677997517169
1.0849997997283936,106.15102186917211
1.0999999046325684,103.19100637413175
1.113999843597412,100.38127185297985
1.1309998035430908,97.71623826973384
1.1449999809265137,95.19025819610448
1.1599998474121094,92.7976643474458
1.1729998588562012,90.53281327937218
1.191999912261963,88.39012502151685
1.2069997787475586,86.36411855807725
1.2219998836517334,84.44944318263053
1.238999843597412,82.64090585565351
1.2559998035430908,80.93349477660719
1.3249998092651367,79.32239944893344
1.364999771118164,77.80302756724251
1.4189999103546143,76.37101909333984
1.4429998397827148,75.02225791402783
1.4619998931884766,73.75288149145497
1.4879999160766602,72.55928892911341
1.5069999694824219,71.43814788615731
1.5249998569488525,70.38640078245571
1.5419998168945312,69.40127074949287
1.559999942779541,68.48026780060415
1.5759999752044678,67.62119572087047
1.5929999351501465,66.82216021478953
1.6119999885559082,66.0815789010187
1.628999948501587,65.39819380966802
1.6439998149871826,64.77108711913031
1.6599998474121094,64.19970096338629
1.678999900817871,63.683862238107366
1.6939997673034668,63.223813413646376
1.7099997997283936,62.82025038247709
1.7279999256134033,62.47436824775105
1.742999792098999,62.18791555929338
1.7579998970031738,61.96325659940242
1.7730000019073486,61.8034395861376
1.7899999618530273,61.71226568144804
1.805999994277954,61.694349060013835
1.8209998607635498,61.75515185817215
1.8379998207092285,61.90097010683498
1.8529999256134033,62.13883950313159
1.867999792098999,62.476326382678536
1.8829998970031738,62.92117383294175
1.9019999504089355,63.480788869625194
1.9169998168945312,64.16158302012187
1.932999849319458,64.96820765454252
1.9499998092651367,65.90274378324712
1.9649999141693115,66.9639030946964
1.9799997806549072,68.14627553955427
1.99399995803833,69.43964198647681
2.010999917984009,70.82839840241533
2.0249998569488525,72.29124623275695
2.0389997959136963,73.80147008568382
2.055999994277954,75.32819782996616
2.072999954223633,76.83878003198504
2.0949997901916504,78.30181339308415
2.110999822616577,79.6898676077924
2.127999782562256,80.98124068132242
2.1419999599456787,82.16078590689185
2.1609997749328613,83.22013949154017
2.184999942779541,84.15740452583499
2.2049999237060547,84.97618950836848
2.2189998626708984,85.68412720461893
2.232999801635742,86.29124921018327
2.25,86.80858173175739
2.2639999389648438,87.24713981160275
2.2779998779296875,87.61731698433421
2.2939999103546143,87.92857820415227
2.30899977684021,88.18935078023353
2.3239998817443848,88.4070297855002
2.3389999866485596,88.58804234178517
2.3559999465942383,88.73793758574556
2.370999813079834,88.86148398673265
2.3869998455047607,88.96276457593352
2.4029998779296875,89.04526562405427
2.4189999103546143,89.11195697078692
2.432999849319458,89.16536358652864
2.4469997882843018,89.20762863080694
2.4649999141693115,89.24056859060732
2.4789998531341553,89.26572121060447
2.492999792098999,89.28438695821723
2.508999824523926,89.29766474771144
2.5239999294281006,89.30648260450542
2.5379998683929443,89.311623896855
2.551999807357788,89.31374970425577
2.568999767303467,89.31341783422447
2.5829999446868896,89.31109894355802
2.5969998836517334,89.30719016796678
2.61299991607666,89.30202661565028
2.626999855041504,89.29589103618991
2.6409997940063477,89.28902193609099
2.6539998054504395,89.28162037637424
2.6710000038146973,89.27385565552883
2.684999942779541,89.2658700527435
2.6999998092651367,89.25778278131683
2.7169997692108154,89.249693280208


==> data/FitzHugh_Nagumo_First_Order/GD_fullRandomSample.csv <==
time,error
0.0,498.137814855738
0.029999971389770508,489.9433728124962
0.06699991226196289,481.7281696994959
0.0969998836517334,473.4939646345519
0.12399983406066895,465.2426765162589
0.15699982643127441,456.9763920152537
0.18499994277954102,448.6973735291055
0.21399998664855957,440.4080670254924
0.23799991607666016,432.11110968690105
0.26599979400634766,423.8093372578407
0.3119997978210449,415.50579098269174
0.33899998664855957,407.2037240087263
0.36500000953674316,398.90660711529586
0.3939998149871826,390.6181336160933
0.43899989128112793,382.34222326800807
0.4789998531341553,374.0830250070864
0.5189998149871826,365.8449183203469
0.557999849319458,357.632513052123
0.5979998111724854,349.4506474359524
0.623999834060669,341.30438413832707
0.6499998569488525,333.1990040998753
0.6929998397827148,325.1399979635615
0.7159998416900635,317.1330548889795
0.742999792098999,309.1840485677958
0.7679998874664307,301.2990202787843
0.7949998378753662,293.4841588519791
0.8190000057220459,285.7457774514588
0.8449997901916504,278.09028713483076
0.869999885559082,270.52416720512224
0.8999998569488525,263.0539324369988
0.9369997978210449,255.686097333086
0.9629998207092285,248.42713764677868
0.9909999370574951,241.28344949299313
1.0169999599456787,234.26130645597894
1.0449998378753662,227.3668151902343
1.0699999332427979,220.60587009386998
1.1099998950958252,213.9841077092581
1.1429998874664307,207.5068615701281
1.181999921798706,201.17911826302708
1.2319998741149902,195.00547550100183
1.2659997940063477,188.99010301500857
1.3009998798370361,183.13670705170765
1.3269999027252197,177.44849922330513
1.367999792098999,171.92817038595032
1.4079999923706055,166.57787012864046
1.434000015258789,161.39919233749495
1.4619998931884766,156.3931671638916
1.4879999160766602,151.5602595748101
1.5189998149871826,146.90037450522604
1.5490000247955322,142.41286847228616
1.5859999656677246,138.09656735583485
1.619999885559082,133.94978990610528
1.6610000133514404,129.9703764128702
1.7029998302459717,126.15572186592635
1.7329998016357422,122.50281285793403
1.7739999294281006,119.00826742959138
1.8179998397827148,115.6683770344147
1.8559999465942383,112.47914980517704
1.8819999694824219,109.43635433417687
1.9199998378753662,106.53556323175793
1.9449999332427979,103.77219579774712
1.9699997901916504,101.14155922437028
1.998999834060669,98.63888784197604
2.0230000019073486,96.25938001612035
2.050999879837036,93.99823240202835
2.0749998092651367,91.85067135663792
2.1029999256134033,89.81198139640968
2.126999855041504,87.87753066864586
2.1529998779296875,86.0427934738816
2.177999973297119,84.30336993609636
2.2009999752044678,82.65500296608154
2.2279999256134033,81.09359270159227
2.250999927520752,79.61520863677896
2.2779998779296875,78.21609967399932
2.301999807357788,76.89270234481468
2.3289999961853027,75.6416474552697
2.3529999256134033,74.45976541516053
2.376999855041504,73.34409051347399
2.4049999713897705,72.29186440437526
2.442999839782715,71.30053907181484
2.4759998321533203,70.36777954794893
2.5139999389648438,69.49146667330561
2.5419998168945312,68.669700207407
2.566999912261963,67.9008026302282
2.5969998836517334,67.18332402094649
2.621999979019165,66.51604846508855
2.6449999809265137,65.89800252963998
2.672999858856201,65.3284664642144
2.7029998302459717,64.80698894241857
2.7319998741149902,64.33340635947107
2.7669999599456787,63.90786795850332
2.794999837875366,63.530868376425886
2.819000005722046,63.20328958519388
2.8459999561309814,62.92645465465416
2.873999834060669,62.70219627019042
2.8999998569488525,62.53294348724876
2.927999973297119,62.42183078359549
2.9549999237060547,62.37283409299909
2.9819998741149902,62.39093925146871
3.007999897003174,62.48234935125359
3.0369999408721924,62.6547391732677
3.061999797821045,62.91756732401894
3.0869998931884766,63.282459155990715
3.126999855041504,63.763672132479584
3.1649999618530273,64.37863851417104
3.190999984741211,65.14852102661345
3.2160000801086426,66.09856296741276
3.247999906539917,67.25768662887572
3.2739999294281006,68.65623713322407
3.300999879837036,70.32013550770377
3.3350000381469727,72.25977474639781
3.3610000610351562,74.45457245953754
3.4000000953674316,76.84072988699013
3.4240000247955322,79.31582335983663
3.4549999237060547,81.76563962330303
3.4819998741149902,84.09678457245543
3.507999897003174,86.25346437435981
3.5360000133514404,88.21524182363721
3.565000057220459,89.98496260489205
3.5910000801086426,91.57448862580308
3.627000093460083,92.99134639248967
3.6610000133514404,94.22269067402345
3.684000015258789,95.21054171838027
3.7109999656677246,95.84001365809011
3.744999885559082,95.98274022701304
3.7739999294281006,95.57677168615386
3.812000036239624,94.67013059972123
3.8380000591278076,93.39314633094915
3.86899995803833,91.89678366257694
3.8940000534057617,90.31467730002366
3.937999963760376,88.75314469405077
3.9800000190734863,87.28885796749573
4.016000032424927,85.96930347106353
4.039999961853027,84.81738749155465
4.063999891281128,83.83859307313945
4.0899999141693115,83.02797511166354
4.114000082015991,82.37547716590463
4.139999866485596,81.86934928446419
4.162999868392944,81.49805825213825
4.188999891281128,81.25118482378825
4.213000059127808,81.11970008449859
4.23799991607666,81.09587827585844
4.26200008392334,81.17299802496791
4.28600001335144,81.34491747441623
4.325000047683716,81.60557446759724
4.351000070571899,81.94845140163665
4.391999959945679,82.3660472157143
4.430000066757202,82.84940847144739
4.4709999561309814,83.38778012136706
4.509000062942505,83.96843787668884
4.546999931335449,84.57675401916663


==> data/FitzHugh_Nagumo_First_Order/GD_nomod.csv <==
time,error
0.0,498.137814855738
1.7279999256134033,368.5567850239428
3.5989999771118164,355.37179179117277
5.561999797821045,299.5858363752946


==> data/FitzHugh_Nagumo_First_Order/GD_systematicRandomSample.csv <==
time,error
0.0,498.137814855738
0.02200007438659668,489.51933565620413
0.04400014877319336,480.8765615491601
0.0690000057220459,472.2114787672968
0.09100008010864258,463.5262693432967
0.11300015449523926,454.82332178712863
0.13199996948242188,446.1052417625985
0.15400004386901855,437.37486265834787
0.17600011825561523,428.6352559305689
0.1979999542236328,419.8897410757298
0.22099995613098145,411.1418950712808
0.24399995803833008,402.39556110079485
0.26399993896484375,393.65485635825104
0.28100013732910156,384.92417870363965
0.2950000762939453,376.2082119203939
0.309999942779541,367.51192930405193
0.33100008964538574,358.84059529270996
0.35700011253356934,350.1997648336484
0.37800002098083496,341.5952801684854
0.40000009536743164,333.03326471265643
0.4240000247955322,324.52011370526407
0.44700002670288086,316.0624813139228
0.46900010108947754,307.66726389799953
0.4909999370574951,299.3415791637773
0.5150001049041748,291.09274098823346
0.5360000133514404,282.9282297456008
0.5580000877380371,274.85565804311136
0.5829999446868896,266.8827318601007
0.6040000915527344,259.01720718727836
0.625999927520752,251.26684237949587
0.6470000743865967,243.63934656353536
0.6710000038146973,236.14232457940412
0.6940000057220459,228.78321907497534
0.7160000801086426,221.56925051451034
0.7390000820159912,214.50735599556714
0.7599999904632568,207.60412788914758
0.7829999923706055,200.86575341765968
0.8050000667572021,194.297956357309
0.8289999961853027,187.90594208910642
0.8500001430511475,181.69434722080655
0.871999979019165,175.66719495636556
0.8989999294281006,169.82785729866924
0.9130001068115234,164.1790250356325
0.9279999732971191,158.7226862829811
0.942000150680542,153.4601141448096
0.9590001106262207,148.39186381399116
0.9730000495910645,143.51777917904482
0.9880001544952393,138.83700874378505
1.0069999694824219,134.3480304133626
1.0220000743865967,130.04868446699157
1.0360000133514404,125.93621383450801
1.0499999523162842,122.00731062969194
1.065999984741211,118.25816777432763
1.0799999237060547,114.68453447663087
1.0950000286102295,111.28177430647857
1.1119999885559082,108.04492463539297
1.125,104.96875627680332
1.1440000534057617,102.04783226494598
1.1660001277923584,99.27656484106511
1.190000057220459,96.64926986479375
1.2130000591278076,94.16021802828162
1.2350001335144043,91.80368241300003
1.2599999904632568,89.57398208735353
1.2820000648498535,87.46552159179046
1.3040001392364502,85.47282629306363
1.3259999752044678,83.59057370808024
1.3500001430511475,81.81362099946308
1.371000051498413,80.13702892960816
1.3940000534057617,78.55608262921174
1.4179999828338623,77.06630959206024
1.440000057220459,75.66349535351857
1.4620001316070557,74.34369734911076
1.4760000705718994,73.10325748615104
1.4930000305175781,71.93881400012573
1.5150001049041748,70.84731321377859
1.5360000133514404,69.82602187652509
1.562000036239624,68.87254084189786
1.5850000381469727,67.98482094926607
1.6059999465942383,67.16118212273992
1.628999948501587,66.40033689594505
1.6519999504089355,65.70141982848348
1.6749999523162842,65.06402460955852
1.6970000267028809,64.48825105233702
1.7200000286102295,63.97476465832699
1.7420001029968262,63.52487192501875
1.7639999389648438,63.140614951254854
1.7869999408721924,62.82488887744555
1.809999942779541,62.58158472857681
1.8310000896453857,62.415757348339106
1.8470001220703125,62.33381186360667
1.8640000820159912,62.34369067150009
1.8840000629425049,62.455024790665504
1.9000000953674316,62.67918901594822
1.9160001277923584,63.0291745862346
1.930999994277954,63.5191773122612
1.9470000267028809,64.16380858263248
1.9620001316070557,64.97688015448992
1.9779999256134033,65.96977850321606
2.009000062942505,67.14949657454298
2.0250000953674316,68.51641388490128
2.0410001277923584,70.06197305698976
2.069000005722046,71.76660533277672
2.0910000801086426,73.59855998279215
2.1070001125335693,75.51439205095285
2.124000072479248,77.46175490977211
2.130000114440918,79.38512695722765
2.1519999504089355,81.23395625274186
2.1670000553131104,82.96956172247441
2.183000087738037,84.56667540480531
2.197999954223633,86.01060431503336
2.2130000591278076,87.2943892912346
2.2300000190734863,88.41773300217375
2.24399995803833,89.38638645109975
2.258000135421753,90.21083567848973
2.2720000743865967,90.90447708372058
2.2890000343322754,91.4819309215853
2.30400013923645,91.95783887551
2.318000078201294,92.34613995351542
2.3350000381469727,92.65968174085283
2.3489999771118164,92.91003361727472
2.3630001544952393,93.10741882939311
2.377000093460083,93.26072236001951
2.3940000534057617,93.37755201358387
2.4079999923706055,93.4643372808531
2.421999931335449,93.52645215407674
2.437999963760376,93.56834896559482
2.452000141143799,93.59369226685557
2.4650001525878906,93.6054846648861
2.4779999256134033,93.60617967482628
2.49399995803833,93.59777939240648
2.508000135421753,93.58191681647375
2.5220000743865967,93.5599239216256
2.5380001068115234,93.53288722301878
2.552999973297119,93.50169277397436
2.565999984741211,93.46706246491982
2.5799999237060547,93.42958328215185
2.5970001220703125,93.38973092533598
2.611999988555908,93.34788892521325
2.627000093460083,93.304364173491
2.6430001258850098,93.25939958445134
2.6570000648498535,93.21318445273634
2.6710000038146973,93.16586294972458
2.684999942779541,93.1175411062082
2.7009999752044678,93.06829255607987
2.7150001525878906,93.01816325940361
2.7290000915527344,92.96717537961044
2.745000123977661,92.91533045550031
2.759999990463257,92.86261198182342
2.7739999294281006,92.80898749084918
2.7880001068115234,92.7544102100771
2.806999921798706,92.69882035727517


==> data/FitzHugh_Nagumo_First_Order/SGD.csv <==
time,error
0.0,498.137814855738
0.026999950408935547,486.66659883432055
0.042999982833862305,475.1236798775286
0.05800008773803711,463.59956723299723
0.07800006866455078,452.09247893894354
0.09400010108947754,440.62039523674025
0.10800004005432129,429.0014984560383
0.12299990653991699,417.37646905428124
0.14100003242492676,405.73027697753326
0.15400004386901855,393.8817000016867
0.1679999828338623,382.19978661816265
0.18799996376037598,370.67218998314155
0.20300006866455078,359.36671322255245
0.21900010108947754,347.8076558313923
0.23799991607666016,336.40060833108834
0.2590000629425049,325.05177484807245
0.27500009536743164,313.8361279246861
0.29200005531311035,302.61062994982456
0.312000036239624,291.60824701220014
0.32899999618530273,280.81755122328957
0.34400010108947754,270.31463830252056
0.36299991607666016,259.8741757850385
0.38499999046325684,249.62230683414958
0.3989999294281006,239.38045547303838
0.4140000343322754,229.60509945477858
0.43000006675720215,220.00031344348022
0.4419999122619629,210.5744290790569
0.4570000171661377,201.58433773048426
0.46900010108947754,192.84527181903906
0.4849998950958252,184.48136881378392
0.49900007247924805,176.27826059203184
0.5120000839233398,168.62859687625183
0.5279998779296875,161.25589271810878
0.5450000762939453,154.15026725108572
0.559999942779541,147.47763617240497
0.5759999752044678,140.9049075214997
0.5940001010894775,134.85725673338177
0.6089999675750732,129.13188551771836
0.622999906539917,123.71181947814007
0.6400001049041748,118.46016897198625
0.6549999713897705,113.62571810728817
0.6679999828338623,109.21251925992848
0.6830000877380371,104.99969274165133
0.6989998817443848,101.1265620961264
0.7130000591278076,97.4797426945714
0.7279999256134033,94.09405380830664
0.744999885559082,90.97960845304333
0.7590000629425049,88.06390324084386
0.7769999504089355,85.40280092624955
0.7929999828338623,82.88758325195695
0.8110001087188721,80.59092184125326
0.8289999961853027,78.41905384077862
0.8450000286102295,76.34037476893972
0.869999885559082,74.5353563406542
0.8929998874664307,72.89740320217378
0.9170000553131104,71.33434065037545
0.9419999122619629,69.95742217376879
0.9670000076293945,68.64113253866316
0.9839999675750732,67.46468198620916
1.0,66.40454703390674
1.0190000534057617,65.4954155544753
1.0350000858306885,64.6583519596868
1.0499999523162842,63.91287811264729
1.065000057220459,63.33303729688037
1.0859999656677246,62.852298699354165
1.0989999771118164,62.498573867803245
1.1140000820159912,62.30008795779335
1.128000020980835,62.25532063893151
1.1419999599456787,62.411211581311946
1.1559998989105225,62.813214786531105
1.1700000762939453,63.46771056423531
1.187000036239624,64.39612790171995
1.2009999752044678,65.62586459709378
1.2139999866485596,67.07556005036436
1.2290000915527344,69.1812768284292
1.246999979019165,71.32402233033646
1.2720000743865967,73.48073341202884
1.2950000762939453,75.76990472538047
1.3239998817443848,78.38623529049185
1.3489999771118164,81.22192577960233
1.36899995803833,83.45519911284542
1.3880000114440918,85.14709940593532
1.4040000438690186,86.93768018036745
1.4200000762939453,88.10544229650552
1.436000108718872,89.03250286747534
1.4549999237060547,89.40081207812293
1.4719998836517334,90.48023331469376
1.4890000820159912,91.35525519375541
1.5049998760223389,91.31570393458301
1.5209999084472656,92.30101846409568
1.5369999408721924,92.24911832313045
1.553999900817871,92.61863388543387
1.5729999542236328,92.7323587164899
1.5880000591278076,92.31871511200775
1.6029999256134033,92.15205658663723
1.622999906539917,92.13110487480141
1.6449999809265137,92.65967424858913
1.6649999618530273,91.96999163915517
1.6800000667572021,92.08666527826323
1.6989998817443848,92.51785051253638
1.7139999866485596,92.54624096110848
1.7279999256134033,92.4829549735986
1.746000051498413,92.93300602326305
1.7609999179840088,92.29212322952694
1.7750000953674316,92.14885190362568
1.7899999618530273,91.98766579792976
1.806999921798706,91.9425912814618
1.8220000267028809,91.43902191624315
1.8359999656677246,92.34460281099602
1.8510000705718994,93.28432771184112
1.8659999370574951,93.2117414880221
1.878000020980835,93.04540916257025
1.8919999599456787,93.7692971151968
1.9089999198913574,93.40872655433085
1.9249999523162842,93.00357986776892
1.937999963760376,92.63926733598073
1.9519999027252197,91.71889938306526
1.9690001010894775,91.95560029870045
1.9820001125335693,92.03026533084042
1.996999979019165,91.5766173570326
2.013000011444092,91.12709728328977
2.0279998779296875,90.88978756568356
2.0429999828338623,91.10350855402079
2.058000087738037,91.14183630959828
2.0759999752044678,90.48495699748662
2.0910000801086426,89.86909435001462
2.1110000610351562,89.94594544933179
2.129999876022339,90.02021264589018
2.1449999809265137,89.71736942445632
2.1619999408721924,89.53072289087768
2.175999879837036,90.51626422333287
2.191999912261963,91.51275109890437
2.2090001106262207,91.4746472519172
2.2230000495910645,90.58835356934318
2.240999937057495,89.89520746955087
2.253000020980835,90.01209227172944
2.2679998874664307,89.85904618388763
2.2820000648498535,89.03102946322103
2.2990000247955322,89.01653076552884
2.313999891281128,88.26913501715433
2.328000068664551,88.05300175761992
2.3450000286102295,89.26596560909636
2.3589999675750732,90.19087004506561
2.374000072479248,90.23077698717371
2.3929998874664307,89.56880434047743
2.4179999828338623,90.11905762182687
2.438999891281128,87.50078468840117
2.4619998931884766,86.96175004562852
2.4860000610351562,86.8897553641763
2.50600004196167,86.366404747824
2.5309998989105225,85.22564366307788


==> data/FitzHugh_Nagumo_Second_Order/GN_allToNearest.csv <==
time,error
0.0,502.34718365885726
0.021999835968017578,498.50701113955085
0.04399991035461426,514.600373366029
0.06299996376037598,512.62611013438
0.0819997787475586,530.2386532658742
0.11299991607666016,516.4586139163953
0.13699984550476074,530.9243824911891
0.1549999713897705,520.2463174017832
0.18599987030029297,531.2603825923657
0.2089998722076416,537.2862249535858
0.2389998435974121,523.4224593335496
0.26199984550476074,531.5278675330422
0.2909998893737793,545.8972827148727
0.3169999122619629,534.7883735792471
0.33699989318847656,546.6554170353523
0.3559999465942383,534.9716390708307
0.3819999694824219,548.6333364173107
0.40399980545043945,537.6078978250567
0.4249999523162842,550.5288022106979
0.4499998092651367,540.1283905507343
0.4809999465942383,550.587712292046
0.5059998035430908,539.5880805309429
0.5339999198913574,552.1892226709922
0.5519998073577881,541.969985037644
0.5799999237060547,553.5084554259067
0.6019999980926514,543.8356331437551
0.622999906539917,552.8724484397377
0.6449999809265137,542.3202575295578
0.6639997959136963,553.9838525433593
0.6909999847412109,544.1172562274212
0.7219998836517334,555.8286870955928
0.75,547.1348242687683
0.7789998054504395,552.5672287384842
0.8009998798370361,540.7351553299874
0.8259999752044678,547.8565409994602
0.8449997901916504,544.8718216136391
0.8769998550415039,555.1034129683699
0.8989999294281006,546.5707965018302
0.9179999828338623,553.0021678378406
0.9409999847412109,542.5130360442857
0.9589998722076416,551.2379610968583
0.9819998741149902,539.5215028524111
1.0079998970031738,545.2237109283028
1.0249998569488525,555.644886471851
1.0439999103546143,548.2357876541002
1.069000005722046,546.2221023031069
1.0959999561309814,553.1830359692457
1.125,543.97860989699
1.1459999084472656,553.5495827054712
1.1639997959136963,544.8346432194813
1.191999912261963,554.8815769107439
1.2239999771118164,547.3897549099753
1.25,553.6451765881037
1.2679998874664307,545.0216026800108
1.2889997959136963,553.9361404495355
1.307999849319458,545.8276360176972
1.3269999027252197,555.2655827356955
1.3489999771118164,548.492662108906
1.376999855041504,552.8400186166531
1.3959999084472656,543.6860464047083
1.4229998588562012,549.4782354008781
1.4479999542236328,540.6255191688495
1.4789998531341553,544.578187118709
1.5029997825622559,555.1488009994016
1.5319998264312744,549.9612113793701
1.5509998798370361,540.2187554268189
1.5729999542236328,543.3435933825192
1.5919997692108154,552.975188674856
1.6099998950958252,546.5399696012677
1.6329998970031738,554.5750656176011
1.6509997844696045,549.242959289789
1.6729998588562012,543.3275841126389
1.6959998607635498,548.6231852150898
1.7259998321533203,539.9402146689996
1.745999813079834,543.011069782054
1.7699999809265137,552.7575851020663
1.7899999618530273,547.6524016266305
1.812999963760376,541.9734256823863
1.8399999141693115,547.4075378706578
1.8609998226165771,538.9288195414437
1.8809998035430908,541.9722320356422
1.9049999713897705,551.9528915201954
1.9239997863769531,547.532445793285
1.9499998092651367,539.3282544210572
1.9719998836517334,542.100406894469
1.995999813079834,551.6393098582641
2.0159997940063477,547.3876017236495
2.0399999618530273,539.7662114952263
2.060999870300293,542.4703797121106
2.0799999237060547,551.974055080984
2.1029999256134033,548.4150362535472
2.122999906539917,540.4547792204086
2.1419999599456787,542.8956341475557
2.172999858856201,551.9501047323157
2.2029998302459717,548.6969511086904
2.234999895095825,541.1731317675241
2.257999897003174,543.4499264910079
2.2769999504089355,552.1890336835772
2.296999931335449,549.4583001799608
2.32099986076355,542.8707091779945
2.3459999561309814,545.7253636516859
2.370999813079834,547.715433166427
2.3919999599456787,540.5932567090847
2.4119999408721924,542.4334496833425
2.431999921798706,550.3281491978205
2.4659998416900635,547.6300566900279
2.48799991607666,540.8955764836444
2.506999969482422,542.589139668477
2.5259997844696045,550.2120811734262
2.551999807357788,547.9241712356823
2.5719997882843018,541.9809408578934
2.6009998321533203,544.0556001058138
2.625999927520752,547.9059463834938
2.6480000019073486,543.8997560211263
2.6669998168945312,549.304360776378
2.68999981880188,547.1745140555707
2.7089998722076416,541.2028196072318
2.7269999980926514,541.4260619685236
2.750999927520752,545.5893049393288
2.7719998359680176,540.5716098196665
2.7919998168945312,544.081144085132
2.817999839782715,538.1046470520838
2.8469998836517334,539.669527135695
2.865999937057495,547.0443529863772
2.8879997730255127,545.7648229947046
2.9049999713897705,541.8722389023142
2.923999786376953,545.8047823048951
2.94599986076355,542.8762396305359
2.9699997901916504,546.1914044574534
2.986999988555908,544.2275566516864
3.007999897003174,539.8536691200934
3.0359997749328613,539.9248803332578
3.055999994277954,544.1309999268202
3.0879998207092285,541.6640147321464
3.115999937057495,539.9691799196795
3.1449999809265137,543.8082746116087
3.171999931335449,542.1284424502336
3.2019999027252197,536.7795892794119
3.2209999561309814,536.0017342683549
3.248999834060669,538.1101288032665
3.2769999504089355,533.5439862141164
3.296999931335449,535.3075589965517
3.317999839782715,539.2906526097171
3.3369998931884766,535.9319379959662
3.360999822616577,540.0701725090911
3.384999990463257,537.8069048291504
3.4109997749328613,532.3163725336184
3.430999994277954,532.2534588313575
3.4569997787475586,536.1293131987005
3.4769999980926514,530.9861816487855
3.495999813079834,533.8537872696679


==> data/FitzHugh_Nagumo_Second_Order/GN_allToUpper.csv <==
time,error
0.0,502.34718365885726
0.016000032424926758,499.0413672565335
0.04500007629394531,502.9043280950016
0.06999993324279785,504.1139539325323
0.08599996566772461,505.27123148153174
0.1119999885559082,505.833143949267
0.1380000114440918,506.12917850953147
0.1549999713897705,506.1377541633602
0.18199992179870605,505.9370307830285
0.1979999542236328,505.56041345953236
0.22300004959106445,505.0405792678156
0.24099993705749512,504.4017245252102
0.26600003242492676,503.6631245586542
0.28999996185302734,502.8400904176261
0.309999942779541,501.9449289663059
0.3280000686645508,500.9876290592154
0.34400010108947754,499.97637352359436
0.37000012397766113,498.91792160290896
0.3919999599456787,497.8178963476089
0.4119999408721924,496.6810021191443
0.43600010871887207,495.51119025074803
0.46200013160705566,494.3117861664582
0.4850001335144043,493.0855876372789
0.5090000629425049,491.83494138605914
0.5350000858306885,490.561803457047
0.5590000152587891,489.2677874542904
0.5820000171661377,487.95420369803526
0.6089999675750732,486.62209179976526
0.6330001354217529,485.27224826179133
0.6480000019073486,483.9052506305287
0.6670000553131104,482.52147893742557
0.6909999847412109,481.12113520145823
0.7149999141693115,479.70426135906456
0.7360000610351562,478.27075570985227
0.7599999904632568,476.8203880603281
0.7839999198913574,475.35281346144507
0.809999942779541,473.86758448142626
0.8340001106262207,472.36416195168295
0.8489999771118164,470.8419241241647
0.875999927520752,469.30017415203076
0.8919999599456787,467.73814594372647
0.9079999923706055,466.15500839670324
0.9340000152587891,464.54986801881927
0.9490001201629639,462.92176996575796
0.9649999141693115,461.2696976186494
0.9850001335144043,459.59257068037726
1.000999927520752,457.8892417306744
1.0260000228881836,456.158491405053
1.0510001182556152,454.3990220335439
1.0750000476837158,452.6094497251931
1.0910000801086426,450.7882948182267
1.1140000820159912,448.93397053156787
1.1389999389648438,447.0447697392298
1.1549999713897705,445.1188495914378
1.183000087738037,443.15421367614584
1.1990001201629639,441.1486915178795
1.2149999141693115,439.0999148039684
1.2330000400543213,437.00528989888176
1.249000072479248,434.86196590727405
1.2650001049041748,432.66679717491724
1.2850000858306885,430.41629907779196
1.3010001182556152,428.10659517705716
1.316999912261963,425.73335331091596
1.3359999656677246,423.2917070932871
1.3529999256134033,420.7761578021267
1.3700001239776611,418.18044952314216
1.3889999389648438,415.4974070202965
1.4049999713897705,412.7187205793326
1.4210000038146973,409.83465432948765
1.440999984741211,406.8336415787197
1.4639999866485596,403.70170954587456
1.4839999675750732,400.421639884604
1.503000020980835,396.97170623947204
1.5269999504089355,393.3237087339208
1.5520000457763672,389.43978355423764
1.5699999332427979,385.2669494663675
1.5929999351501465,380.7271693193203
1.6110000610351562,375.69770215363195
1.630000114440918,369.9680007924833
1.6470000743865967,363.1314251466905
1.6630001068115234,354.2596636530628
1.681999921798706,340.65872671324064
1.6979999542236328,311.6038044128753
1.7230000495910645,241.51716890137246
1.7409999370574951,215.7829352674253
1.7660000324249268,196.34929005674928
1.7820000648498535,180.7546259652289
1.8010001182556152,167.80239647284895
1.8240001201629639,156.8412025513989
1.8399999141693115,147.43419923610614
1.8600001335144043,139.25425899040712
1.875999927520752,132.04414220521718
1.8940000534057617,125.59561834176114
1.9130001068115234,119.73517996621099
1.9290001392364502,114.3127285768808
1.9520001411437988,109.1934577397396
1.9779999256134033,104.26043549819477
2.000999927520752,99.4575055905115
2.0169999599456787,94.9428334577352
2.0360000133514404,91.31587434748404
2.059000015258789,89.10453678259252
2.0829999446868896,87.5646876802308
2.1029999256134033,86.14309808340575
2.121999979019165,84.8688247876106
2.1419999599456787,83.70208290843624
2.1579999923706055,82.62975045107082
2.184000015258789,81.63560378487958
2.2070000171661377,80.70938050120644
2.2300000190734863,79.84145920525344
2.247999906539917,79.024671618727
2.2639999389648438,78.25257331369087
2.2880001068115234,77.52004354517103
2.312999963760376,76.82247797490061
2.3320000171661377,76.15609614182773
2.3540000915527344,75.51745735553365
2.374000072479248,74.90368682651952
2.3910000324249268,74.31212076121533
2.4060001373291016,73.74052116808953
2.433000087738037,73.1867631354188
2.449000120162964,72.64907816322486
2.4639999866485596,72.1257247327988
2.490000009536743,71.6153033104355
2.5139999389648438,71.11634576209276
2.5299999713897705,70.62777281747175
2.549999952316284,70.14829644139812
2.575000047683716,69.67716328044008
2.5950000286102295,69.21315328278989
2.621999979019165,68.75593061198376
2.638000011444092,68.30413758594554
2.6619999408721924,67.85814112711307
2.680000066757202,67.41594437455939
2.697999954223633,66.97943791298758
2.7139999866485596,66.54455694102664
2.7309999465942383,66.11722200349683
2.746999979019165,65.68676771787926
2.763000011444092,65.27153523327537
2.7899999618530273,64.83838135825161
2.812000036239624,64.44924688829369
2.8289999961853027,63.98736759506646
2.8489999771118164,63.68883028483186
2.865999937057495,63.10527858624617
2.88700008392334,63.25690713745221
2.9070000648498535,62.49088836056393
2.934000015258789,63.58549648289954
2.9590001106262207,62.73312915984814
2.9860000610351562,63.85607830992955
3.002000093460083,62.99116534456986
3.0180001258850098,64.23658418403707
3.0369999408721924,62.96084374113984
3.058000087738037,64.40532673036226
3.074000120162964,64.87989252400239


==> data/FitzHugh_Nagumo_Second_Order/GN_averageToNearest.csv <==
time,error
0.0,502.34718365885726
0.014999866485595703,501.25732500293856
0.03600001335144043,500.13137059060386
0.05900001525878906,498.97208218010087
0.08500003814697266,497.78201555545667
0.10800004005432129,496.5635296938806
0.13099980354309082,495.31879734666194
0.15699982643127441,494.0498164229904
0.17199993133544922,492.75842171132126
0.18599987030029297,491.44629659254355
0.19999980926513672,490.11498449546525
0.21599984169006348,488.7658999205433
0.23000001907348633,487.40033891762846
0.24399995803833008,486.0194889481591
0.2609999179840088,484.6244380965273
0.27499985694885254,483.2161836203826
0.28999996185302734,481.7956398477882
0.3039999008178711,480.36364544131607
0.3229999542236328,478.9209700581083
0.3379998207092285,477.4683204398142
0.35199999809265137,476.0063459690998
0.3689999580383301,474.53564373098226
0.38499999046325684,473.056763116537
0.39999985694885254,471.5702100061266
0.4140000343322754,470.0764505673284
0.43199992179870605,468.5759147010562
0.44700002670288086,467.06899916699774
0.46199989318847656,465.55607041758174
0.4809999465942383,464.037467167074
0.495999813079834,462.5135027206053
0.5099999904632568,460.9844670853893
0.5269999504089355,459.4506288847901
0.5449998378753662,457.9122370937746
0.559999942779541,456.36952261255124
0.5739998817443848,454.8226996937966
0.5920000076293945,453.2719672370417
0.6080000400543213,451.7175099628848
0.622999906539917,450.15949947792126
0.6380000114440918,448.5980952406759
0.6569998264312744,447.03344543745607
0.6719999313354492,445.46568777627397
0.6919999122619629,443.89495020606853
0.7089998722076416,442.3213515678085
0.7239999771118164,440.74500218321026
0.7389998435974121,439.16600438631974
0.753000020980835,437.5844530026104
0.7699999809265137,436.00043577968796
0.7849998474121094,434.41403377325497
0.7999999523162842,432.8253216916096
0.8169999122619629,431.2343682015061
0.8320000171661377,429.64123619780975
0.8459999561309814,428.0459830392533
0.8609998226165771,426.4486607520268
0.878000020980835,424.84931620278763
0.8919999599456787,423.24799124250626
0.9069998264312744,421.64472282219674
0.9249999523162842,420.039543081269
0.9399998188018799,418.43247940922134
0.9539999961853027,416.8235544810262
0.9679999351501465,415.212786266416
0.9879999160766602,413.6001880130829
1.003000020980835,411.98576820338457
1.0249998569488525,410.36953048440864
1.0429999828338623,408.75147357047433
1.057999849319458,407.1315911174378
1.0739998817443848,405.50987156751586
1.0889999866485596,403.8862979634956
1.1069998741149902,402.26084773072296
1.120999813079834,400.6334924250267
1.1359999179840088,399.00419744470827
1.1559998989105225,397.3729217039219
1.1719999313354492,395.73961726525266
1.185999870300293,394.10422892830866
1.2049999237060547,392.46669377094275
1.2189998626708984,390.8269406399086
1.2330000400543213,389.18488958660924
1.247999906539917,387.54045124341843
1.2669999599456787,385.89352613625135
1.2809998989105225,384.244003927525
1.2960000038146973,382.5917625839695
1.312999963760376,380.9366674629725
1.3289999961853027,379.2785703101684
1.3439998626708984,377.6173081612407
1.3589999675750732,375.9527021388898
1.376999855041504,374.28455613662584
1.3939998149871826,372.6126553792589
1.4089999198913574,370.93676484907195
1.4249999523162842,369.2566275662159
1.4399998188018799,367.5719627104089
1.4549999237060547,365.88246356959456
1.4700000286102295,364.187795300432
1.4900000095367432,362.4875924833196
1.5109999179840088,360.781456453059
1.5319998264312744,359.0689523849729
1.553999900817871,357.3496061125949
1.5679998397827148,355.6229006523644
1.5839998722076416,353.88827240532726
1.6009998321533203,352.1451070049819
1.6180000305175781,350.39273477458005
1.6329998970031738,348.6304257526217
1.6480000019073486,346.85738424131404
1.6669998168945312,345.07274282357525
1.688999891281128,343.2755557902922
1.7119998931884766,341.4647919059216
1.7330000400543213,339.63932643553494
1.753999948501587,337.79793233889893
1.7689998149871826,335.9392705248574
1.7829999923706055,334.06187904261594
1.8009998798370361,332.16416106268343
1.816999912261963,330.2443714772613
1.8320000171661377,328.30060191872025
1.8459999561309814,326.3307639562464
1.8650000095367432,324.3325701901497
1.878999948501587,322.3035129012502
1.8939998149871826,320.24083985201054
1.9169998168945312,318.14152674623534
1.930999994277954,316.0022457497483
1.944000005722046,313.8193293406373
1.9579999446868896,311.58872858915686
1.9749999046325684,309.30596474840763
1.988999843597412,306.9660727548715
2.003000020980835,304.5635348748692
2.0230000019073486,302.09220225393005
2.0369999408721924,299.5452014931916
2.050999879837036,296.9148225362336
2.06499981880188,294.19238303165713
2.0820000171661377,291.3680628256052
2.0959999561309814,288.4307002188978
2.109999895095825,285.36753888943804
2.126999855041504,282.163910748052
2.1410000324249268,278.8028351769009
2.1559998989105225,275.2645089393488
2.175999879837036,271.52565359620667
2.19599986076355,267.55867940853585
2.2109999656677246,263.3306195289385
2.2269999980926514,258.80179430872175
2.245999813079834,253.9242046649063
2.2619998455047607,248.63977910646224
2.2769999504089355,242.87893704145637
2.2909998893737793,236.5607614639269
2.309999942779541,229.59794950416148
2.3320000171661377,221.91339208610452
2.3529999256134033,213.48028265289744
2.373999834060669,204.39626215161746
2.388000011444092,194.96866759316023
2.4019999504089355,185.7084124583073
2.4159998893737793,177.1341419120552
2.434000015258789,169.53248575447265
2.447999954223633,162.9233031669135
2.4639999866485596,157.18480550418195
2.4819998741149902,152.1645324820944


==> data/FitzHugh_Nagumo_Second_Order/GN_averageToUpper.csv <==
time,error
0.0,502.34718365885726
0.023999929428100586,501.18666664320796
0.046000003814697266,500.0127262029458
0.07299995422363281,498.8262353893787
0.09599995613098145,497.62804528284937
0.11100006103515625,496.4189822724835
0.12800002098083496,495.199845974249
0.14400005340576172,493.9714077081068
0.15899991989135742,492.73440945910323
0.17400002479553223,491.48956325313355
0.1940000057220459,490.2375508832356
0.21600008010864258,488.97902392920014
0.23799991607666016,487.71460401890397
0.2630000114440918,486.4448832858627
0.28600001335144043,485.17042498335115
0.307999849319458,483.8917642206344
0.3339998722076416,482.60940879141054
0.3559999465942383,481.3238400694484
0.3789999485015869,480.0355139500296
0.40199995040893555,478.74486181929916
0.4270000457763672,477.4522915367538
0.44899988174438477,476.15818841890234
0.4660000801086426,474.86291621416
0.4849998950958252,473.5668180612694
0.5,472.2702174252743
0.5139999389648438,470.9734190062338
0.5290000438690186,469.6767096173483
0.5460000038146973,468.38035903014753
0.5590000152587891,467.0846207851634
0.5720000267028809,465.78973296709194
0.5889999866485596,464.4959189443844
0.6029999256134033,463.20338807323714
0.6159999370574951,461.91233636659194
0.6299998760223389,460.62294712891077
0.6459999084472656,459.33539155772917
0.6599998474121094,458.04982931327226
0.6740000247955322,456.7664090572087
0.690000057220459,455.48526896223024
0.7039999961853027,454.20653719349934
0.7179999351501465,452.9303323636059
0.7319998741149902,451.6567639625548
0.7539999485015869,450.3859327638854
0.7690000534057617,449.1179312085685
0.7839999198913574,447.8528437678927
0.8020000457763672,446.59074728661005
0.8190000057220459,445.3317113076731
0.8359999656677246,444.0757983795739
0.8510000705718994,442.8230643475659
0.8689999580383301,441.5735586296777
0.8849999904632568,440.32732447855835
0.8999998569488525,439.0843992301104
0.9179999828338623,437.8448145397041
0.932999849319458,436.60859660680427
0.9479999542236328,435.3757663888053
0.9630000591278076,434.14633980463185
0.9839999675750732,432.92032792890825
1.001999855041504,431.6977371771434
1.0179998874664307,430.4785694825774
1.0390000343322754,429.262822465032
1.057999849319458,428.0504895924397
1.0750000476837158,426.84156033520094
1.0910000801086426,425.6360203139684
1.1089999675750732,424.4338514410462
1.125,423.2350320557297
1.1429998874664307,422.03953705394633
1.1619999408721924,420.84733801234034
1.1779999732971191,419.65840330706027
1.194000005722046,418.47269822743544
1.2119998931884766,417.29018508469045
1.238999843597412,416.11082331595486
1.2630000114440918,414.93456958353613
1.2860000133514404,413.76137786968786
1.312999963760376,412.59119956693735
1.3359999656677246,411.4239835640998
1.3599998950958252,410.2596763279518
1.3819999694824219,409.0982219807678
1.4010000228881836,407.93956237364876
1.4179999828338623,406.78363715574864
1.432999849319458,405.6303838394601
1.4519999027252197,404.4797378615109
1.4700000286102295,403.3316326400781
1.4900000095367432,402.1859996278472
1.5109999179840088,401.0427683611421
1.5279998779296875,399.90186650504035
1.5420000553131104,398.76321989449093
1.555999994277954,397.62675257149107
1.5750000476837158,396.49238681826813
1.5899999141693115,395.36004318646366
1.6050000190734863,394.2296405223095
1.619999885559082,393.1010959878196
1.6380000114440918,391.97432507796304
1.6529998779296875,390.8492416337502
1.6670000553131104,389.72575785128726
1.687000036239624,388.60378428676376
1.7019999027252197,387.48322985722626
1.7160000801086426,386.36400183735736
1.7300000190734863,385.24600585189074
1.749000072479248,384.12914586398756
1.7639999389648438,383.01332415918887
1.7799999713897705,381.8984413251372
1.7990000247955322,380.78439622690195
1.812999963760376,379.6710859778555
1.8299999237060547,378.5584059060695
1.8459999561309814,377.4462495161569
1.8629999160766602,376.334508446394
1.878000020980835,375.22307242109594
1.8940000534057617,374.1118291981779
1.9189999103546143,373.00066451170443
1.943000078201294,371.8894620093824
1.9649999141693115,370.77810318473956
1.9819998741149902,369.66646730400356
2.0,368.55443132737196
2.0139999389648438,367.44186982454784
2.0279998779296875,366.32865488436084
2.0460000038146973,365.21465601812884
2.059000015258789,364.09974005677503
2.0739998817443848,362.9837710410676
2.0880000591278076,361.86661010503775
2.1059999465942383,360.74811535194226
2.119999885559082,359.6281417227447
2.134999990463257,358.5065408564244
2.1519999504089355,357.38316094184955
2.1670000553131104,356.2578465607125
2.180999994277954,355.13043852100975
2.194999933242798,354.0007736804797
2.2130000591278076,352.8686847594066
2.2269999980926514,351.73400014219425
2.241999864578247,350.596543666732
2.259000062942505,349.4561344008605
2.2730000019073486,348.3125864052851
2.2879998683929443,347.1657084814409
2.302000045776367,346.0153039035058
2.319999933242798,344.86117013348144
2.3339998722076416,343.70309851758185
2.3489999771118164,342.54087396286485
2.365999937057495,341.3742745922716
2.38100004196167,340.2030713761432
2.3959999084472656,339.0270277383851
2.421999931335449,337.8458991350405
2.44599986076355,336.6594326024946
2.4639999866485596,335.4673662727822
2.4830000400543213,334.2694288528403
2.509000062942505,333.0653390638673
2.5320000648498535,331.8548050373505
2.5490000247955322,330.6375236632055
2.569999933242798,329.41317988468825
2.5869998931884766,328.1814459350765
2.6039998531341553,326.94198050946767
2.61899995803833,325.69442786446126
2.6369998455047607,324.4384168381099
2.6529998779296875,323.1735597804942


==> data/FitzHugh_Nagumo_Second_Order/GN_fullRandomSample.csv <==
time,error
0.0,502.34718365885726
0.03299999237060547,503.8223671598103
0.06500005722045898,504.989890812814
0.10199999809265137,505.87638896581086
0.15000009536743164,506.4996968257459
0.17800021171569824,506.87007727168503
0.2090001106262207,506.99075170123587
0.23600006103515625,506.8579810666165
0.26600003242492676,506.4608379576662
0.29200005531311035,505.78070577349115
0.3250000476837158,504.79049922091576
0.3540000915527344,503.45358921174255
0.38499999046325684,501.72241338601975
0.4250001907348633,499.5367517705673
0.46399998664855957,496.821637839738
0.503000020980835,493.484844810998
0.5290000438690186,489.41381632010734
0.5590000152587891,484.47182014502306
0.5840001106262207,478.4933322224449
0.6140000820159912,471.28133935100266
0.6380000114440918,462.62606879656903
0.6670000553131104,452.4557433646552
0.693000078201294,441.5919624912596
0.7240002155303955,433.1061746312227
0.75,428.44833259893795
0.7829999923706055,425.6934468151972
0.8110001087188721,423.7754813502689
0.8389999866485596,422.27934698806183
0.8720002174377441,421.0148303067502
0.9000000953674316,419.8804274172115
0.9290001392364502,418.8154352937901
0.9539999961853027,417.7802734213603
0.9830000400543213,416.7473583637203
1.0090000629425049,415.69647745469047
1.0400002002716064,414.6122894049516
1.065000057220459,413.48291356247915
1.0940001010894775,412.29910857924256
1.123000144958496,411.05377916529443
1.1480000019073486,409.7416631918931
1.1770000457763672,408.35911046747776
1.2020001411437988,406.90389881061583
1.2280001640319824,405.3750556844759
1.251000165939331,403.77267011468575
1.2790000438690186,402.09769174709004
1.3030002117156982,400.35172208645434
1.3289999961853027,398.5368073126511
1.3560001850128174,396.6552430663651
1.383000135421753,394.70940012415423
1.4130001068115234,392.70157702656644
1.438000202178955,390.6338824653355
1.4639999866485596,388.50814728310405
1.498000144958496,386.3258636821193
1.5290000438690186,384.0881478102752
1.565999984741211,381.79572124868355
1.6030001640319824,379.4489069201602
1.6400001049041748,377.04763538596944
1.6740000247955322,374.59145821522105
1.7010002136230469,372.0795659472627
1.7300000190734863,369.5108090163087
1.757000207901001,366.8837208088771
1.7840001583099365,364.196542756525
1.813000202178955,361.44725203749505
1.8400001525878906,358.6335930850476
1.8690001964569092,355.75311471440267
1.8950002193450928,352.8032153005411
1.9230000972747803,349.7811990902087
1.9470000267028809,346.68434740420116
1.9730000495910645,343.5100091541132
1.9970002174377441,340.2557156781024
2.0250000953674316,336.91932523930046
2.0500001907348633,333.4992023770698
2.076000213623047,329.99443626026977
2.1040000915527344,326.405099710686
2.126000165939331,322.73254595518046
2.1520001888275146,318.9797326961464
2.1750001907348633,315.15155227118987
2.200000047683716,311.2551327669974
2.2230000495910645,307.3000597179849
2.249000072479248,303.2984555065777
2.2720000743865967,299.2648503958959
2.2970001697540283,295.2157931615671
2.320000171661377,291.16918619200686
2.3410000801086426,287.1433876316305
2.367000102996826,283.1561876184504
2.390000104904175,279.22381278622146
2.4150002002716064,275.3601193906994
2.438000202178955,271.57609257734845
2.4639999866485596,267.87969259326377
2.498000144958496,264.2760091792553
2.5360000133514404,260.7676317699748
2.571000099182129,257.3551273834512
2.5970001220703125,254.03753359446154
2.620000123977661,250.81280484319703
2.6430001258850098,247.67818174281274
2.6730000972747803,244.63047674247423
2.698000192642212,241.66628353773024
2.7240002155303955,238.78212373046784
2.749000072479248,235.9745452633162
2.7760000228881836,233.24018557248272
2.7990000247955322,230.5758098827475
2.825000047683716,227.97833252142044
2.8490002155303955,225.44482695257346
2.875,222.97252853522073
2.9000000953674316,220.55883275629157
2.9230000972747803,218.20129079606224
2.949000120162964,215.89760366608215
2.9710001945495605,213.64561574024128
3.001000165939331,211.44330821765763
3.0230000019073486,209.28879287298943
3.0500001907348633,207.1803063301255
3.075000047683716,205.1162050215475
3.1040000915527344,203.09496095404342
3.1440000534057617,201.11515837967022
3.1720001697540283,199.17549146725483
3.203000068664551,197.2747630780659
3.240000009536743,195.41188476956663
3.2810001373291016,193.58587818306518
3.315999984741211,191.79587801548436
3.3550000190734863,190.04113683584683
3.384999990463257,188.3210320875715
3.4130001068115234,186.63507572356002
3.438000202178955,184.98292706390356
3.4630000591278076,183.3644096571766
3.486999988555908,181.77953318697433
3.51200008392334,180.2285218226949
3.5360000133514404,178.71185091219897
3.559000015258789,177.23029461462303
3.5860002040863037,175.784988074995
3.6100001335144043,174.37750919553636
3.63700008392334,173.00998720140504
3.6630001068115234,171.68524841175375
3.690999984741211,170.40701453698432
3.7150001525878906,169.1801764855413
3.741000175476074,168.0111788922853
3.7660000324249268,166.90857059785003
3.7920000553131104,165.88380998891537
3.815999984741211,164.9524725619116
3.8420000076293945,164.13611303343703
3.866000175476074,163.46523014151737
3.890000104904175,162.9841633951512
3.9180002212524414,162.75952814981494
3.943000078201294,162.8954610664195
3.9710001945495605,163.56270032065714
3.995000123977661,165.0573085614013
4.022000074386597,167.92517179831563
4.04800009727478,173.2250920029728
4.075000047683716,182.95604315796604
4.101000070571899,199.69355132775718
4.127000093460083,222.60727726489733
4.150000095367432,246.97174892589922
4.174000024795532,270.28603416255186


==> data/FitzHugh_Nagumo_Second_Order/GN_nomod.csv <==
time,error
0.0,502.34718365885726
1.6779999732971191,489.80876057835474
3.5279998779296875,461.584694568099
5.242999792098999,410.118055830442


==> data/FitzHugh_Nagumo_Second_Order/GN_systematicRandomSample.csv <==
time,error
0.0,502.34718365885726
0.01699995994567871,501.35441482255874
0.032000064849853516,500.34891508709114
0.053999900817871094,499.33088664112296
0.0710000991821289,498.30053658428136
0.09400010108947754,497.2580764486069
0.11899995803833008,496.20372173572196
0.13400006294250488,495.13769146948704
0.14800000190734863,494.06020776368223
0.16299986839294434,492.97149540454876
0.1809999942779541,491.8717814479516
0.1960000991821289,490.76129483098623
0.21499991416931152,489.64026599794346
0.24200010299682617,488.50892654022715
0.25999999046325684,487.3675088503574
0.2739999294281006,486.2162457896793
0.2890000343322754,485.05537036964313
0.3080000877380371,483.8851154465012
0.32399988174438477,482.70571342910193
0.33899998664855957,481.5173959996339
0.35899996757507324,480.3203938470664
0.37599992752075195,479.11493641281226
0.39299988746643066,477.90125164861416
0.4100000858306885,476.6795657860688
0.4309999942779541,475.4501031175471
0.4479999542236328,474.2130857881226
0.46399998664855957,472.9687335981696
0.4830000400543213,471.71726381610506
0.49900007247924805,470.45889100100345
0.5150001049041748,469.1938268345345
0.5299999713897705,467.9222799618272
0.5490000247955322,466.64445584077504
0.5690000057220459,465.36055659935965
0.5850000381469727,464.0707809004587
0.6029999256134033,462.77532381365546
0.619999885559082,461.4743766935829
0.6359999179840088,460.16812706433706
0.6529998779296875,458.8567585092949
0.6740000247955322,457.5404505660809
0.6889998912811279,456.21937862588067
0.7039999961853027,454.89371383681055
0.7230000495910645,453.5636230107154
0.7400000095367432,452.2292685328556
0.7590000629425049,450.89080827400795
0.7779998779296875,449.5483955043592
0.7990000247955322,448.20217880872184
0.818000078201294,446.85230200247884
0.8329999446868896,445.4989040476749
0.8529999256134033,444.14211896870717
0.8710000514984131,442.7820757669862
0.8910000324249268,441.41889833406293
0.9100000858306885,440.05270536236316
0.9309999942779541,438.6836102531979
0.9489998817443848,437.311721021101
0.9660000801086426,435.9371401939198
0.9860000610351562,434.55996470793673
1.003000020980835,433.18028579712677
1.0199999809265137,431.7981888758681
1.0360000133514404,430.41375341421997
1.062000036239624,429.0270528047002
1.0869998931884766,427.6381542197146
1.1129999160766602,426.247118458545
1.1419999599456787,424.85399978272966
1.1670000553131104,423.4588457385846
1.190999984741211,422.0616969655406
1.2089998722076416,420.6625869889142
1.2279999256134033,419.2615419953526
1.246000051498413,417.8585805893472
1.2620000839233398,416.45371352892715
1.2820000648498535,415.0469434383841
1.2980000972747803,413.638264495686
1.315000057220459,412.22766209216604
1.3359999656677246,410.8151124615934
1.3629999160766602,409.40058227563264
1.3799998760223389,407.98402820204853
1.3980000019073486,406.5653964221338
1.4200000762939453,405.1446221027605
1.435999870300293,403.7216288187158
1.4519999027252197,402.2963279196218
1.4679999351501465,400.8686178357918
1.4869999885559082,399.4383833163395
1.503000020980835,398.005494592036
1.5179998874664307,396.56980645434436
1.5460000038146973,395.13115724175196
1.566999912261963,393.68936772203324
1.5829999446868896,392.24423985870357
1.5999999046325684,390.7955554481972
1.61899995803833,389.34307461167276
1.6340000629425049,387.8865341242302
1.6500000953674316,386.42564556102195
1.6690001487731934,384.96009323731397
1.684999942779541,383.4895319159235
1.7009999752044678,382.0135842515932
1.7170000076293945,380.531837937253
1.7400000095367432,379.04384251148974
1.758000135421753,377.5491057803609
1.7760000228881836,376.04708979902625
1.8029999732971191,374.53720634918324
1.8240001201629639,373.0188118383506
1.8410000801086426,371.49120153340175
1.8580000400543213,369.9536030257704
1.877000093460083,368.405168806582
1.8930001258850098,366.8449678084932
1.9079999923706055,365.27197574208316
1.9270000457763672,363.68506402319935
1.940999984741211,362.08298704471997
1.9579999446868896,360.4643674987182
1.9739999771118164,358.82767938985586
1.99399995803833,357.17122830776685
2.009000062942505,355.49312842623567
2.0250000953674316,353.79127558285086
2.0460000038146973,352.06331563646035
2.062000036239624,350.3066071167815
2.078000068664551,348.51817693484014
2.0930001735687256,346.69466762319723
2.1110000610351562,344.8322741818181
2.126000165939331,342.92666811289564
2.1470000743865967,340.9729055865808
2.1740000247955322,338.9653158704615
2.197000026702881,336.8973651038764
2.2139999866485596,334.76148918074574
2.2290000915527344,332.5488878160712
2.253999948501587,330.24926980465534
2.2769999504089355,327.85053695653886
2.2990000247955322,325.33839133221596
2.324000120162964,322.69584742845024
2.3470001220703125,319.9026286191765
2.3610000610351562,316.93442700768924
2.376000165939331,313.7620111438969
2.3940000534057617,310.35018305599124
2.4079999923706055,306.6566261674117
2.4220001697540283,302.6307683639939
2.440000057220459,298.21294106154585
2.4539999961853027,293.33439385672654
2.4690001010894775,287.9192088189656
2.4850001335144043,281.8900365479155
2.503999948501587,275.18129068514224
2.5220000743865967,267.76643330300385
2.5440001487731934,259.7075015214583
2.569000005722046,251.22015653771916
2.5920000076293945,242.69628224161207
2.614000082015991,234.59485754424148
2.63700008392334,227.24379688703903
2.6630001068115234,220.7479922565705
2.684000015258789,215.05509624302337
2.7060000896453857,210.05501665042956
2.7309999465942383,205.6369480840709
2.748000144958496,201.70854605678176
2.765000104904175,198.19784838572812
2.7829999923706055,195.0499011665682
2.7980000972747803,192.22271124558017


==> data/FitzHugh_Nagumo_Second_Order/kSGD.csv <==
time,error
0.0,502.34718365885726
0.023999929428100586,462.5882025578239
0.0409998893737793,216.5510359618022
0.05799984931945801,216.59799421565305
0.08099985122680664,216.6074660508665
0.0969998836517334,216.62812906875112
0.11299991607666016,216.64989010427473
0.12999987602233887,216.66769008992605
0.14899992942810059,216.66974910338737
0.16499996185302734,216.6854534364988
0.1809999942779541,216.6947963742853
0.19999980926513672,216.69530056404895
0.2200000286102295,216.69900575181686
0.24199986457824707,216.7134749443014
0.2649998664855957,216.72735687178184
0.29199981689453125,216.72937379770633
0.31799983978271484,216.7418830670068
0.3379998207092285,216.75311894980953
0.36099982261657715,216.75698281699573
0.37999987602233887,216.76743474465633
0.3959999084472656,216.77517943579753
0.41100001335144043,216.7753978508245
0.4309999942779541,216.783067133022
0.44700002670288086,216.7887925815237
0.4629998207092285,216.7984522906202
0.48399996757507324,216.80809475480999
0.5,216.81734355021678
0.5149998664855957,216.81801979064645
0.5379998683929443,216.82112201856737
0.556999921798706,216.83001951072373
0.5739998817443848,216.83811314663637
0.5899999141693115,216.83993495343296
0.6109998226165771,216.8408020051464
0.6289999485015869,216.8481265876584
0.6439998149871826,216.85258139613717
0.6619999408721924,216.8564505090793
0.687999963760376,216.8574574542029
0.7039999961853027,216.8581699641507
0.7209999561309814,216.86644631289985
0.7400000095367432,216.87013791722856
0.7579998970031738,216.87819194132214
0.7829999923706055,216.88052759682685
0.8009998798370361,216.8843877569246
0.8209998607635498,216.88805816934064
0.8389999866485596,216.88906815792885
0.8650000095367432,216.89534116345422
0.8859999179840088,216.90053007917047
0.9029998779296875,216.90669242563288
0.9229998588562012,216.9079752877989
0.9429998397827148,216.9147103664695
0.9769999980926514,216.91644213549822
1.0049998760223389,216.91695587555583
1.0239999294281006,216.92037957215723
1.0490000247955322,216.92642550437554
1.0709998607635498,216.92830995546618
1.1019999980926514,216.93303132807685
1.125999927520752,216.93866236239066
1.1549999713897705,216.94051059520766
1.1740000247955322,216.94711350584737
1.190999984741211,216.9506653086378
1.2159998416900635,216.95676459081153
1.238999843597412,216.96183897269358
1.2599999904632568,216.96743878355403
1.2849998474121094,216.96851542771608
1.309999942779541,216.9737304889015
1.3339998722076416,216.97883109446025
1.3599998950958252,216.98243427826455
1.3809998035430908,216.9872108336443
1.3999998569488525,216.99213578738977
1.4169998168945312,216.99278464693543
1.437999963760376,216.99759506461166
1.4599997997283936,217.0030028089725
1.4779999256134033,217.00766118144173
1.498999834060669,217.01312361451778
1.5249998569488525,217.01364649910377
1.5469999313354492,217.01918030984604
1.559999942779541,217.02309393466422
1.5769999027252197,217.02825682358227
1.6019999980926514,217.0286934242144
1.621999979019165,217.02932851982942
1.6469998359680176,217.0323628753407
1.6699998378753662,217.0374323900871
1.685999870300293,217.04268959404467
1.6999998092651367,217.04765256145777
1.7179999351501465,217.05252078389483
1.7359998226165771,217.05717764445174
1.750999927520752,217.06079600335642
1.7649998664855957,217.06118479924885
1.8149998188018799,217.06561692611265
1.8379998207092285,217.06794447254862
1.873999834060669,217.07128564417783
1.8939998149871826,217.07245295335727
1.9229998588562012,217.07466880678658
1.9479999542236328,217.0775797329789
1.9779999256134033,217.07962942027427
2.0179998874664307,217.08123387359998
2.0399999618530273,217.0834583614877
2.062999963760376,217.08786893512936
2.0809998512268066,217.0913701228218
2.1050000190734863,217.0931161795598
2.125999927520752,217.09669526183117
2.1409997940063477,217.09719052877836
2.1610000133514404,217.10030801247544
2.179999828338623,217.1036172907563
2.19599986076355,217.10698814641128
2.2129998207092285,217.1093251235913
2.232999801635742,217.11225440316085
2.246999979019165,217.1164846614789
2.2699999809265137,217.11726531101047
2.2899999618530273,217.11949788046107
2.305999994277954,217.1210693473926
2.322000026702881,217.12513977455063
2.3389999866485596,217.128038754188
2.361999988555908,217.13062471958716
2.378000020980835,217.13194044775057
2.3959999084472656,217.1332320653101
2.4240000247955322,217.13682221798828
2.43999981880188,217.1373618136167
2.4589998722076416,217.14071942402924
2.4769999980926514,217.1423251451868
2.498999834060669,217.1445959962484
2.5179998874664307,217.14773773442562
2.5360000133514404,217.14886770569552
2.559999942779541,217.15070294299537
2.5799999237060547,217.1536913961108
2.5939998626708984,217.15739047824533
2.6069998741149902,217.16121753620294
2.628000020980835,217.16240850178568
2.6409997940063477,217.16487458775964
2.6559998989105225,217.16841926148032
2.672999858856201,217.17176243602844
2.685999870300293,217.17519066582418
2.68999981880188,217.17579385972243
2.7059998512268066,217.1763126797684
2.7209999561309814,217.1779579888824
2.736999988555908,217.17942154152175
2.753000020980835,217.18230239651749
2.7679998874664307,217.18409941517154
2.7990000247955322,217.18443435971707
2.810999870300293,217.18553249981082
2.8249998092651367,217.18694913754422
2.8439998626708984,217.18995364501944
2.8569998741149902,217.19087866755856
2.873999834060669,217.19123481843525
2.8949999809265137,217.19433548780188
2.9079999923706055,217.19714161738744
2.924999952316284,217.19903390501776
2.9549999237060547,217.19924209578141
2.99399995803833,217.19944971824572
3.010999917984009,217.1996217437432
3.0339999198913574,217.20278798430317


==> data/lotka_volterra_First_Order/GD_allToNearest.csv <==
time,error
0.0,213.2176453254336
0.0057849884033203125,206.6825419305589
0.011440038681030273,201.54695197370737
0.017612934112548828,197.29657873613777
0.023250102996826172,193.65040085987172
0.028708219528198242,190.43944115613778
0.034005165100097656,187.55489131516242
0.039272308349609375,184.92297750571902
0.049134254455566406,182.49162650625968
0.05476522445678711,180.22288209686698
0.0602262020111084,178.08834621442787
0.06548213958740234,176.06631143219283
0.07068419456481934,174.1398877344433
0.07587623596191406,172.29573884025078
0.08106207847595215,170.52320577900775
0.08625602722167969,168.81368417880162
0.09143996238708496,167.16017230166185
0.09662199020385742,165.5569367402441
0.10180902481079102,163.99926091435665
0.1069941520690918,162.4832529360583
0.11217117309570312,161.00569676244575
0.1173551082611084,159.56393538878345
0.12253904342651367,158.15577807813287
0.1277172565460205,156.77942584049507
0.13289928436279297,155.43341091550062
0.1380772590637207,154.11654710083928
0.14326834678649902,152.82788854837622
0.15223121643066406,151.5666952164588
0.1574573516845703,150.33240358431692
0.16266131401062012,149.1246015459149
0.1678633689880371,147.94300663626504
0.17305350303649902,146.78744692387346
0.17824029922485352,145.65784404341204
0.18342947959899902,144.55419795344568
0.18861031532287598,143.47657309261058
0.1937873363494873,142.4250856794192
0.19897127151489258,141.39989195989315
0.20414209365844727,140.40117725620144
0.2093203067779541,139.42914571052583
0.21449828147888184,138.48401065285393
0.21967434883117676,137.56598555038525
0.22485733032226562,136.67527552027747
0.23003530502319336,135.8120694071535
0.2352142333984375,134.97653244229892
0.24039125442504883,134.16879951304057
0.24928736686706543,133.38896907858685
0.25444531440734863,132.63709777268153
0.25963830947875977,131.91319573401236
0.26482439041137695,131.21722270260128
0.2700233459472656,130.54908491464417
0.27522730827331543,129.90863281987018
0.2804133892059326,129.29565963484274
0.2855994701385498,128.70990073328716
0.2907893657684326,128.15103386096646
0.2959744930267334,127.6186801486074
0.30115747451782227,127.1124058823275
0.30634641647338867,126.63172497766688
0.31153059005737305,126.17610209118008
0.3167145252227783,125.7449562930911
0.32189059257507324,125.33766521613268
0.32706761360168457,124.95356958970748
0.33223772048950195,124.59197806502259
0.33742356300354004,124.25217223597095
0.34262752532958984,123.93341176214128
0.35131335258483887,123.63493950426758
0.35651421546936035,123.35598658843482
0.36168718338012695,123.09577732307433
0.3668973445892334,122.85353390182163
0.37238121032714844,122.62848083533919
0.3785731792449951,122.41984906571165
0.3838071823120117,122.22687972771578
0.3890113830566406,122.04882753175023
0.3942103385925293,121.88496375320285
0.39951634407043457,121.73457882224493
0.4047074317932129,121.59698451637897
0.40989136695861816,121.47151576527814
0.41508030891418457,121.35753208356743
0.4202573299407959,121.25441865215488
0.4254474639892578,121.16158707251296
0.43063855171203613,121.07847582106119
0.4359395503997803,121.0045504325334
0.4411625862121582,120.93930344208601
0.4501175880432129,120.88225411595992
0.45528674125671387,120.83294799997411
0.4604837894439697,120.79095631401346
0.465667724609375,120.75587521917873
0.47087669372558594,120.72732498244419
0.4761488437652588,120.70494906165348
0.4813377857208252,120.6884131315399
0.4865298271179199,120.67740406925907
0.49172067642211914,120.67162891574357
0.4968996047973633,120.67081382705696
0.5020785331726074,120.67470302790889
0.5072596073150635,120.68305777756812
0.5124344825744629,120.69565535667095
0.5176146030426025,120.71228808180368
0.5227944850921631,120.732762353285
0.5279796123504639,120.75689774029874
0.5331645011901855,120.78452610639157
0.5383815765380859,120.81549077734958
0.5471396446228027,120.84964575266069
0.5523686408996582,120.88685496101442
0.5575835704803467,120.92699155972947
0.562807559967041,120.96993727749225
0.5680627822875977,121.01558179940292
0.5732595920562744,121.06382219301503
0.5785665512084961,121.1145623738275
0.5838065147399902,121.16771260849893
0.589043378829956,121.22318905396018
0.5942394733428955,121.2809133305015
0.5994594097137451,121.34081212690621
0.6047284603118896,121.40281683567366
0.6100425720214844,121.46686321641751
0.6153185367584229,121.53289108555413
0.6205844879150391,121.60084403046494
0.6259276866912842,121.67066914637623
0.6311616897583008,121.74231679429403
0.636345624923706,121.81574037839567
0.6415755748748779,121.89089614138696
0.6504926681518555,121.96774297641225
0.6556928157806396,122.04624225419452
0.6609406471252441,122.12635766417732
0.6661868095397949,122.20805506851676
0.6713898181915283,122.29130236786472
0.6766998767852783,122.37606937795589
0.6819348335266113,122.46232771609219
0.6873250007629395,122.55005069668678
0.692559003829956,122.63921323510009
0.6978049278259277,122.72979175906022
0.703045129776001,122.82176412702542
0.7082290649414062,122.91510955288986
0.7134630680084229,123.00980853650542
0.7187001705169678,123.10584279950726
0.7239351272583008,123.203195226013
0.7291271686553955,123.3018498077742
0.7343242168426514,123.40179159341348
0.7395462989807129,123.50300664140306
0.748467206954956,123.60548197648279
0.753709077835083,123.70920554923418
0.7589480876922607,123.81416619855646
0.7641289234161377,123.92035361681833
0.7693381309509277,124.02775831747036
0.7746050357818604,124.13637160493403
0.7799050807952881,124.24618554658875
0.7850992679595947,124.35719294671124
0.7904441356658936,124.46938732221255
0.7957189083099365,124.58276288005646
0.8009858131408691,124.69731449623386
0.8061819076538086,124.81303769619376
0.8122358322143555,124.92992863663474
0.8174748420715332,125.04798408855942
0.8227808475494385,125.16720142153261
0.8281707763671875,125.28757858905198
0.8334078788757324,125.40911411497834
0.8391718864440918,125.53180708096332
0.844573974609375,125.65565711481699
0.8534059524536133,125.78066437977279
0.8594038486480713,125.90682956460259
0.8650739192962646,126.03415387453742
0.8707499504089355,126.16263902296977
0.8763589859008789,126.29228722388518
0.8823859691619873,126.42310118501402
0.8882019519805908,126.55508410165857
0.8943719863891602,126.68823965118395
0.9004578590393066,126.8225719881357
0.9063277244567871,126.95808573998487
0.9119975566864014,127.09478600345972
0.9175684452056885,127.23267834146199
0.9232633113861084,127.37176878054831
0.9293673038482666,127.51206380896879
0.9354872703552246,127.65357037523641
0.9408643245697021,127.79629588723978
0.9469873905181885,127.94024821187072
0.9529595375061035,128.08543567516543
0.9633285999298096,128.23186706296056
0.9691545963287354,128.37955162204338
0.9747815132141113,128.5284990618095
0.9850826263427734,128.6787195564085
0.9906916618347168,128.83022374738562
0.9967997074127197,128.98302274681902
1.0036938190460205,129.13712814094103
1.0104060173034668,129.29255199426106
1.016408920288086,129.44930685417543
1.0224189758300781,129.6074057560776
1.0284268856048584,129.76686222896822
1.0344648361206055,129.92769030157058
1.0399599075317383,130.0899045089549
1.0498769283294678,130.2535198996794
1.0556707382202148,130.41855204345748
1.0616636276245117,130.58501703935218
1.0675325393676758,130.75293152451707
1.0728363990783691,130.92231268348428
1.0786163806915283,131.0931782580182
1.08803129196167,131.26554655754336
1.0939431190490723,131.43943647015584
1.0995991230010986,131.6148674742482
1.1051881313323975,131.79185965074066
1.1109211444854736,131.97043369595582
1.116560935974121,132.15061093514282
1.121901035308838,132.3324133366773
1.1276118755340576,132.51586352695028
1.1387629508972168,132.7009848059789
1.1476860046386719,132.88780116375068
1.1538000106811523,133.07633729733834
1.1593468189239502,133.26661862879766
1.1692297458648682,133.45867132389577
1.174548625946045,133.65252231168213
1.1804325580596924,133.848199304944
1.1860506534576416,134.04573082158228
1.1912636756896973,134.24514620693287
1.1969215869903564,134.44647565708738
1.2063136100769043,134.649750243243
1.212296485900879,134.85500193712596
1.218111276626587,135.06226363753944
1.2237813472747803,135.27156919807916
1.2295253276824951,135.48295345607374
1.2351973056793213,135.69645226279746
1.2406673431396484,135.91210251501798
1.2463445663452148,136.1299421879412
1.2516705989837646,136.35001036961384
1.2570486068725586,136.572347296854


==> data/lotka_volterra_First_Order/GD_allToUpper.csv <==
time,error
0.0,213.2176453254336
0.005794048309326172,206.85511159953992
0.011445045471191406,201.818104257408
0.017017126083374023,197.6301274319342
0.02249312400817871,194.026917787538
0.0277101993560791,190.84782703251778
0.03291130065917969,187.98852388812102
0.03810429573059082,185.37777978912032
0.04329419136047363,182.96502835594794
0.04848217964172363,180.71323097832055
0.0536651611328125,178.59455781390915
0.058854103088378906,176.58765455008293
0.06404614448547363,174.6758472715138
0.06922602653503418,172.84592562346265
0.07440495491027832,171.08729520976652
0.07960104942321777,169.39137301332735
0.08860301971435547,167.75114707602935
0.09386396408081055,166.1608498384494
0.09906506538391113,164.61571178722122
0.10425806045532227,163.111772916383
0.10945510864257812,161.6457365155206
0.11464715003967285,160.21485441944975
0.1198740005493164,158.81683596455125
0.12505602836608887,157.44977502831767
0.13024306297302246,156.11209101376102
0.13543105125427246,154.80248069098258
0.1406400203704834,153.51987856217158
0.14581704139709473,152.26342396457824
0.15100598335266113,151.03243352975397
0.15622806549072266,149.82637791831374
0.16160798072814941,148.64486197647784
0.16682696342468262,147.4876076338646
0.1720259189605713,146.35443899583478
0.17726492881774902,145.24526918837986
0.18641996383666992,144.16008859652013
0.19199109077453613,143.09895420399107
0.19720816612243652,142.0619797965661
0.2023940086364746,141.04932683677578
0.20760297775268555,140.06119585619368
0.21279215812683105,139.09781824458108
0.21798014640808105,138.15944834420097
0.2231612205505371,137.24635578341042
0.22835612297058105,136.3588180068632
0.23353815078735352,135.49711298065102
0.23872017860412598,134.66151206975573
0.24390125274658203,133.85227310231826
0.24908113479614258,133.06963365042736
0.2542591094970703,132.3138045703091
0.25943899154663086,131.5849638557138
0.26462602615356445,130.88325086679006
0.2698049545288086,130.20876100257914
0.27498507499694824,129.56154088822387
0.28017497062683105,128.941584147979
0.2891581058502197,128.34882783197492
0.2943150997161865,127.78314955856511
0.29952406883239746,127.24436542493919
0.30472517013549805,126.73222872695186
0.3099222183227539,126.24642951500617
0.3151051998138428,125.78659499693141
0.3202953338623047,125.35229078164595
0.325472354888916,124.94302293967306
0.330660343170166,124.55824083895845
0.33583927154541016,124.19734069767313
0.3410153388977051,123.85966978039787
0.3461873531341553,123.54453115092122
0.351365327835083,123.25118888433818
0.35654234886169434,122.9788736335804
0.36171722412109375,122.72678844116476
0.3668992519378662,122.49411468591451
0.37207722663879395,122.28001805657271
0.3773021697998047,122.08365444938191
0.38608813285827637,121.90417569449629
0.39155006408691406,121.74073502607568
0.3968162536621094,121.59249222259203
0.4020042419433594,121.4586183566756
0.4071981906890869,121.3383001072499
0.41239333152770996,121.23074360018273
0.417574405670166,121.13517775679047
0.4227633476257324,121.0508571418429
0.4279513359069824,120.97706431391074
0.4331355094909668,120.91311169077105
0.43831849098205566,120.85834295094615
0.4434945583343506,120.81213399923652
0.44867658615112305,120.77389352935432
0.45384764671325684,120.743063220466
0.45902156829833984,120.71911760677122
0.4642057418823242,120.70156366029404
0.46938061714172363,120.6899401270057
0.4745516777038574,120.68381665542199
0.4797396659851074,120.68279275510614
0.48868775367736816,120.68649662017725
0.493877649307251,120.69458385023368
0.49904346466064453,120.70673609809329
0.5042333602905273,120.72265967062351
0.5094194412231445,120.74208410575346
0.5146083831787109,120.76476074564688
0.5197885036468506,120.79046132299716
0.5249693393707275,120.81897657458225
0.5301492214202881,120.8501148935889
0.5353243350982666,120.88370102982158
0.5405151844024658,120.91957484476177
0.5456933975219727,120.95759012655186
0.550875186920166,120.99761346829897
0.5560603141784668,121.03952321168828
0.5612761974334717,121.08320845667568
0.5664620399475098,121.12856813702463
0.5716440677642822,121.17551016063886
0.5768301486968994,121.2239506129782
0.585975170135498,121.27381302133226
0.5914173126220703,121.32502767735322
0.5966873168945312,121.37753101496874
0.6018872261047363,121.43126504061595
0.6070871353149414,121.4861768126368
0.6122863292694092,121.54221796664427
0.6174812316894531,121.59934428367723
0.6226654052734375,121.65751529802498
0.6278524398803711,121.71669394169756
0.6330363750457764,121.77684622262521
0.6382184028625488,121.83794093381843
0.6434032917022705,121.89994939085115
0.6485953330993652,121.96284519520387
0.6537704467773438,122.02660402113808
0.6589665412902832,122.09120342396074
0.664156436920166,122.15662266766337
0.6693384647369385,122.22284257010287
0.6746034622192383,122.28984536401165
0.6835124492645264,122.3576145722934
0.6886813640594482,122.4261348961627
0.6938674449920654,122.4953921148418
0.6990494728088379,122.56537299562827
0.7042574882507324,122.63606521326355
0.7094564437866211,122.70745727762689
0.7146553993225098,122.77953846888778
0.7198483943939209,122.85229877931802
0.7250373363494873,122.92572886106078
0.7302212715148926,122.99981997921016
0.735410213470459,123.07456396963856
0.7405993938446045,123.1499532010528
0.7457852363586426,123.22598054081867
0.7509653568267822,123.30263932415762
0.7561514377593994,123.37992332633327
0.7613654136657715,123.45782673752059
0.7665603160858154,123.53634414005195
0.771747350692749,123.61547048780058
0.7769384384155273,123.69520108745793
0.7855913639068604,123.77553158151167
0.7907533645629883,123.8564579327476
0.7959513664245605,123.93797641010053
0.8011503219604492,124.0200835757404
0.8063483238220215,124.10277627324244
0.8115344047546387,124.18605161674559
0.8167133331298828,124.26990698100634
0.8218941688537598,124.35433999224591
0.827078104019165,124.43934851973225
0.832261323928833,124.52493066801591
0.8374342918395996,124.61108476977218
0.8426122665405273,124.69780937918716
0.8478014469146729,124.78510326584974
0.8529744148254395,124.87296540910013
0.8581554889678955,124.96139499281055
0.8633334636688232,125.05039140054868
0.8685145378112793,125.13995421111623
0.8736915588378906,125.2300831944174
0.8825514316558838,125.32077830764966
0.887709379196167,125.41203969178628
0.8928954601287842,125.50386766834319
0.8981995582580566,125.59626273640299
0.9034044742584229,125.689225569887
0.9086086750030518,125.78275701506811
0.9138445854187012,125.87685808829949
0.9190394878387451,125.97152997396276
0.9242374897003174,126.06677402261637
0.9294223785400391,126.16259174933955
0.9346024990081787,126.25898483226435
0.9397814273834229,126.35595511128649
0.9449646472930908,126.4535045869505
0.950141429901123,126.55163541950348
0.9553203582763672,126.65034992810922
0.9605052471160889,126.749650590221
0.9656860828399658,126.84954004110529
0.9708611965179443,126.95002107351723
0.9760520458221436,127.0510966375166
0.9850132465362549,127.15276984042916
0.9901742935180664,127.25504394694065
0.9953701496124268,127.35792237933103
1.0005593299865723,127.46140871783686
1.005763292312622,127.56550670114518
1.010951280593872,127.67022022701445
1.016148328781128,127.77555335301982
1.0213313102722168,127.88151029742441
1.0265073776245117,127.98809544016832
1.0316975116729736,128.09531332398328
1.0368783473968506,128.20316865562214
1.0420594215393066,128.31166630721015
1.0472443103790283,128.42081131770954
1.0524334907531738,128.53060889450808
1.0576133728027344,128.64106441511413
1.0627923011779785,128.7521834289779
1.0679733753204346,128.8639716594215
1.073150396347046,128.97643500568734
1.0820033550262451,129.08957954510748
1.0871515274047852,129.20341153538064
1.0925605297088623,129.31793741697717
1.097747564315796,129.43316381565478
1.1029434204101562,129.5490975450974
1.1081383228302002,129.66574560967572
1.1133272647857666,129.7831152073258
1.1185133457183838,129.90121373255766
1.1237082481384277,130.0200487795843
1.1288881301879883,130.13962814558008
1.1340670585632324,130.25995983407233
1.1392512321472168,130.38105205845991
1.144442081451416,130.50291324567144
1.1496222019195557,130.62555203995916
1.1547982692718506,130.74897730683534
1.1599781513214111,130.87319813715254
1.1651620864868164,130.99822385133143
1.170335292816162,131.12406400374084
1.1755173206329346,131.2507283872355
1.184293270111084,131.37822703784983
1.189446210861206,131.50657023966278


==> data/lotka_volterra_First_Order/GD_averageToNearest.csv <==
time,error
0.0,213.2176453254336
0.005488157272338867,209.94606893811724
0.011005163192749023,207.04457336403894
0.016503095626831055,204.43636269027738
0.022053956985473633,202.06534867532503
0.027453899383544922,199.889468695528
0.032881975173950195,197.8764673505967
0.03797507286071777,196.00113415249675
0.04309391975402832,194.24343766216472
0.0482327938079834,192.5872310481289
0.057991743087768555,191.01933296686929
0.06335759162902832,189.52886148832067
0.06868767738342285,188.10674259534036
0.07380080223083496,186.74534160339164
0.07888484001159668,185.43818272327286
0.0839686393737793,184.17973287442766
0.08903050422668457,182.965233032949
0.09409666061401367,181.79056522499553
0.09917044639587402,180.65214658148474
0.10423636436462402,179.5468441706972
0.10929250717163086,178.47190595126355
0.11435341835021973,177.42490435287215
0.11942028999328613,176.40368983734083
0.12449216842651367,175.40635241334158
0.12958717346191406,174.43118953881643
0.13465428352355957,173.47667919060675
0.13971233367919922,172.5414571424115
0.14476728439331055,171.6242976919544
0.149827241897583,170.72409723213983
0.15497136116027832,169.8398601804
0.16376042366027832,168.9706868738409
0.1688063144683838,168.11576311135468
0.17386937141418457,167.27435108211307
0.17892837524414062,166.44578146638943
0.1840043067932129,165.6294465319086
0.18906831741333008,164.8247940790216
0.19413423538208008,164.03132211239412
0.19920730590820312,163.24857413678225
0.2042684555053711,162.47613499074305
0.20932435989379883,161.7136271455419
0.21437644958496094,160.9607074075849
0.219435453414917,160.21706397187876
0.22450733184814453,159.48241378171423
0.22956347465515137,158.7565001561353
0.2346324920654297,158.03909065216504
0.23969435691833496,157.32997513328553
0.24475550651550293,156.62896401949075
0.24981355667114258,155.93588669751475
0.2548704147338867,155.25059007259014
0.25994324684143066,154.57293724546096
0.268566370010376,153.90280630042525
0.27359747886657715,153.2400891919143
0.27866649627685547,152.5846907186288
0.283738374710083,151.93652757556507
0.2888023853302002,151.2955274754
0.2938714027404785,150.66162833168474
0.2989344596862793,150.03477749718056
0.3040015697479248,149.41493105141745
0.30906152725219727,148.80205313223775
0.3141155242919922,148.19611530667274
0.31917667388916016,147.5970959770285
0.32424068450927734,147.00497981853914
0.3293015956878662,146.41975724534396
0.3343656063079834,145.8414239019394
0.33942556381225586,145.269980177589
0.3444857597351074,144.7054307414835
0.34954261779785156,144.14778409671533
0.35458970069885254,143.59705215140045
0.3596537113189697,143.05324980548096
0.3647167682647705,142.51639455199674
0.37348389625549316,141.98650609175488
0.3785238265991211,141.46360596054876
0.3836088180541992,140.94771716820554
0.3886690139770508,140.43886384891573
0.39378786087036133,139.93707092240288
0.39885663986206055,139.442363765653
0.403958797454834,138.95476789499418
0.40903186798095703,138.47430865844768
0.4140968322753906,138.0010109383526
0.41921281814575195,137.5348988643382
0.42432689666748047,137.07599553680538
0.4293937683105469,136.62432276112045
0.4344675540924072,136.1799007927899
0.43952155113220215,135.7427480939243
0.4445805549621582,135.3128811013255
0.44963741302490234,134.89031400655728
0.45468950271606445,134.47505854838593
0.4597456455230713,134.06712381796285
0.4648096561431885,133.66651607713976
0.46988463401794434,133.27323859028002
0.47870469093322754,132.8872914699245
0.4837486743927002,132.50867153663847
0.48882174491882324,132.13737219333257
0.49389076232910156,131.7733833143214
0.498964786529541,131.4166911493205
0.5040357112884521,131.06727824255992
0.5090975761413574,130.72512336710628
0.5141565799713135,130.39020147445498
0.5192155838012695,130.06248365937373
0.5242695808410645,129.74193713992148
0.5293257236480713,129.42852525250044
0.5343785285949707,129.12220746172943
0.5394394397735596,128.82293938486202
0.5445003509521484,128.53067283040457
0.5495624542236328,128.24535585052087
0.5546214580535889,127.96693280675115
0.5597114562988281,127.69534444851041
0.564847469329834,127.43052800377123
0.5699095726013184,127.17241728128742
0.5749845504760742,126.92094278365573
0.5835964679718018,126.67603183048672
0.5886423587799072,126.43760869089377
0.5937154293060303,126.20559472449756
0.5987884998321533,125.97990853010366
0.6038625240325928,125.76046610118709
0.608924388885498,125.54718098732764
0.6140053272247314,125.33996446068926
0.6190733909606934,125.13872568667861
0.6241402626037598,124.94337189789027
0.6292033195495605,124.75380857047811
0.6342644691467285,124.56993960208581
0.6393163204193115,124.39166749051768
0.6443912982940674,124.2188935123284
0.6494643688201904,124.05151790056684
0.6545283794403076,123.8894400209272
0.6595942974090576,123.73255854560293
0.6647284030914307,123.58077162419052
0.6697883605957031,123.43397705101499
0.6748561859130859,123.29207242832493
0.6799352169036865,123.15495532481722
0.688697338104248,123.02252342903583
0.6937453746795654,122.89467469721792
0.6988353729248047,122.77130749521648
0.7039093971252441,122.65232073418565
0.7089884281158447,122.53761399975147
0.7141554355621338,122.42708767445845
0.7192485332489014,122.32064305331008
0.7243914604187012,122.21818245227732
0.7300915718078613,122.11960930970041
0.7353236675262451,122.0248282805339
0.7404687404632568,121.93374532343799
0.7462236881256104,121.84626778074977
0.7513718605041504,121.76230445140757
0.7567398548126221,121.68176565692396
0.7621397972106934,121.60456330054434
0.7675666809082031,121.53061091974382
0.7731485366821289,121.4598237322397
0.7783005237579346,121.39211867572642
0.7836735248565674,121.32741444154185
0.7894647121429443,121.2656315025059
0.7982926368713379,121.20669213517175
0.8039455413818359,121.15052043674568
0.8095054626464844,121.09704233694018
0.8153054714202881,121.04618560502898
0.8209686279296875,120.9978798523758
0.8264446258544922,120.95205653071025
0.8320696353912354,120.90864892642897
0.8374724388122559,120.8675921511856
0.8435084819793701,120.8288231290508
0.8492844104766846,120.79228058049841
0.8550074100494385,120.75790500347962
0.8605685234069824,120.72563865184104
0.8662755489349365,120.6954255113251
0.8718416690826416,120.66721127339923
0.8770496845245361,120.64094330713749
0.8826665878295898,120.61657062937151
0.8881196975708008,120.59404387332464
0.8933718204498291,120.57331525592899
0.8991677761077881,120.55433854401484
0.904991626739502,120.53706901954662
0.9144847393035889,120.52146344408162
0.9202349185943604,120.50748002260606
0.9258689880371094,120.49507836690051
0.9315578937530518,120.48421945856717
0.9370098114013672,120.47486561185592
0.9423320293426514,120.46698043640033
0.9478809833526611,120.46052879997873
0.953294038772583,120.45547679140238
0.9585461616516113,120.45179168361473
0.9639441967010498,120.44944189709439
0.9695231914520264,120.44839696363877
0.9748451709747314,120.44862749058115
0.980175256729126,120.45010512552622
0.9853193759918213,120.4528025216337
0.9905965328216553,120.45669330352287
0.995760440826416,120.4617520338109
1.0012366771697998,120.4679541803504
1.0065877437591553,120.47527608417299
1.0117597579956055,120.4836949281831
1.0170347690582275,120.4931887066037
1.0268268585205078,120.50373619521248
1.032524824142456,120.51531692236118
1.0381057262420654,120.52791114080189
1.0435359477996826,120.5414998003174
1.0491199493408203,120.5560645211615
1.0546009540557861,120.57158756831076
1.0597710609436035,120.58805182652148
1.065169095993042,120.60544077618837
1.0704741477966309,120.62373847000168
1.0755681991577148,120.64292951038772
1.0809383392333984,120.66299902772789
1.0862793922424316,120.68393265934044
1.0913653373718262,120.70571652921691
1.096689224243164,120.72833722849263
1.1024243831634521,120.75178179664069
1.107520341873169,120.7760377033755
1.112769365310669,120.80109283124364
1.118579387664795,120.82693545888894
1.124150276184082,120.85355424497331
1.133425235748291,120.8809382127366
1.1390151977539062,120.9090767351792
1.1446881294250488,120.93795952083772
1.150395154953003,120.96757660015987
1.1558632850646973,120.99791831243184
1.1613092422485352,121.02897529325826
1.1665701866149902,121.06073846257716
1.1717109680175781,121.09319901318011
1.176792860031128,121.12634839972856
1.1818878650665283,121.1601783282534
1.1869559288024902,121.19468074610515
1.1920239925384521,121.22984783235728


==> data/lotka_volterra_First_Order/GD_averageToUpper.csv <==
time,error
0.0,213.2176453254336
0.010464906692504883,209.98185900262197
0.015900850296020508,207.11107829303177
0.0215756893157959,204.53016448834833
0.027095556259155273,202.1841202759351
0.03261971473693848,200.03161900587494
0.037938833236694336,198.04091118821182
0.04305577278137207,196.18713897058007
0.048239707946777344,194.45051907534733
0.05331158638000488,192.815080250888
0.058377742767333984,191.26776549715927
0.06343555450439453,189.79778057135832
0.06850552558898926,188.3961126222565
0.07357072830200195,187.05516876107922
0.07863163948059082,185.76850073502197
0.08374261856079102,184.5305924327619
0.0888206958770752,183.3366939238576
0.09388184547424316,182.18269042831136
0.09895062446594238,181.0649978303897
0.10402965545654297,179.98047859287513
0.10910248756408691,178.92637351369555
0.11811161041259766,177.90024590404633
0.12323260307312012,176.8999355929351
0.12831354141235352,175.92352076995752
0.13338947296142578,174.96928612890247
0.13846731185913086,174.03569611312395
0.14353728294372559,173.12137231990886
0.1486063003540039,172.22507431697917
0.15367746353149414,171.3456832752294
0.15874147415161133,170.48218793910408
0.16381549835205078,169.63367254773635
0.16887855529785156,168.79930639231517
0.17394256591796875,167.97833475241433
0.17911553382873535,167.17007099984468
0.1841754913330078,166.37388969525784
0.18923258781433105,165.58922053238118
0.19429564476013184,164.81554300883988
0.1994025707244873,164.05238172210153
0.20445966720581055,163.29930220517832
0.2095327377319336,162.555907229943
0.2146437168121338,161.8218335168516
0.22357773780822754,161.09674879895584
0.22861862182617188,160.38034919566314
0.23370647430419922,159.67235685803323
0.23877763748168945,158.97251785272763
0.24384546279907227,158.28060025622062
0.24892544746398926,157.5963924346639
0.25399231910705566,156.91970148804023
0.25905346870422363,156.2503518399617
0.26412034034729004,155.58818395683844
0.26917219161987305,154.9330531821202
0.274233341217041,154.28482867307798
0.2793593406677246,153.6433924290403
0.2844243049621582,153.00863840131697
0.28948044776916504,152.3804716761423
0.2945394515991211,151.75880772294158
0.29959845542907715,151.14357170106678
0.3046555519104004,150.53469781889552
0.30971837043762207,149.9321287398291
0.3147895336151123,149.33581503029006
0.31984853744506836,148.74571464532994
0.32857441902160645,148.16179244790743
0.333742618560791,147.58401975827368
0.3387744426727295,147.01237393027026
0.3438694477081299,146.44683795165398
0.3489384651184082,145.88740006584163
0.3540034294128418,145.3340534127273
0.35907530784606934,144.7867956864431
0.3641493320465088,144.24562880816043
0.36921024322509766,143.71055861220137
0.3742682933807373,143.1815945439108
0.37932610511779785,142.6587493679012
0.384382963180542,142.14203888542787
0.38944411277770996,141.63148165978095
0.3944990634918213,141.12709874872996
0.39955902099609375,140.6289134431449
0.40460991859436035,140.13695101105895
0.40966796875,139.6512384465257
0.4147310256958008,139.17180422272367
0.41982507705688477,138.6986780488693
0.4286470413208008,138.23189063057401
0.43369388580322266,137.77147343336995
0.4387507438659668,137.3174584492191
0.44379186630249023,136.86987796588147
0.44885778427124023,136.4287643391128
0.45392274856567383,135.99414976770242
0.4589817523956299,135.56606607146324
0.46405863761901855,135.14454447231554
0.46912074089050293,134.72961537868622
0.4741857051849365,134.32130817348434
0.47923779487609863,133.91965100597878
0.48429369926452637,133.5246705879352
0.4893498420715332,133.1363919944183
0.49442076683044434,132.75483846969925
0.4994797706604004,132.38003123874526
0.5045347213745117,132.01198932477806
0.5095887184143066,131.65072937343436
0.5146467685699463,131.29626548405378
0.5197038650512695,130.9486090486351
0.5247697830200195,130.60776859902083
0.5335538387298584,130.27374966283884
0.5386028289794922,129.94655462875966
0.5436708927154541,129.62618262156346
0.5487279891967773,129.31262938755145
0.5538139343261719,129.00588719075645
0.5589258670806885,128.70594472040432
0.5639939308166504,128.41278701004188
0.5690679550170898,128.12639536868713
0.5741419792175293,127.84674732432791
0.5792040824890137,127.57381658003318
0.584273099899292,127.30757298289554
0.5893421173095703,127.04798250594105
0.5944101810455322,126.79500724312301
0.5994741916656494,126.54860541740176
0.6045382022857666,126.30873140188051
0.609600305557251,126.07533575389213
0.6146712303161621,125.84836526185228
0.6197242736816406,125.62776300464255
0.6247873306274414,125.41346842320779
0.6298673152923584,125.20541740399108
0.6386473178863525,125.00354237377014
0.6436893939971924,124.80777240539011
0.6491954326629639,124.61803333383737
0.65486741065979,124.43424788204398
0.6603245735168457,124.25633579576353
0.6656045913696289,124.08421398681564
0.670717716217041,123.91779668395492
0.6763308048248291,123.75699559060126
0.6822607517242432,123.60172004861423
0.6883337497711182,123.451877207315
0.6934657096862793,123.30737219689428
0.6992077827453613,123.1681083053903
0.7050168514251709,123.03398715837156
0.7104978561401367,122.90490890049963
0.7171750068664551,122.78077237813677
0.7235779762268066,122.66147532218518
0.7297348976135254,122.5469145303698
0.7350778579711914,122.43698604820113
0.7411198616027832,122.33158534787596
0.7466130256652832,122.23060750443497
0.7563931941986084,122.13394736850094
0.7620792388916016,122.04149973499467
0.7681732177734375,121.95315950725207
0.7742092609405518,121.86882185602082
0.7801961898803711,121.7883823728606
0.7860662937164307,121.71173721753054
0.7917923927307129,121.63878325897967
0.7974274158477783,121.56941820962939
0.8032634258270264,121.50354075267454
0.8089704513549805,121.44105066217921
0.8145716190338135,121.38184891580337
0.8201076984405518,121.32583780003294
0.8256967067718506,121.27292100783733
0.8313426971435547,121.2230037287251
0.8367626667022705,121.17599273120052
0.842146635055542,121.13179643767445
0.8482286930084229,121.09032499191555
0.8537125587463379,121.05149031915231
0.859642505645752,121.01520617898568
0.8652894496917725,120.98138821128221
0.8751082420349121,120.94995397525197
0.8808541297912598,120.92082298193966
0.8863461017608643,120.89391672036395
0.8918800354003906,120.86915867757313
0.8975019454956055,120.84647435288528
0.9029719829559326,120.82579126659833
0.908581018447876,120.80703896346229
0.9141969680786133,120.79014901121047
0.9196958541870117,120.775054994454
0.9252438545227051,120.76169250423791
0.930696964263916,120.74999912356871
0.935844898223877,120.73991440920514
0.9411778450012207,120.73137987001718
0.9465208053588867,120.72433894219797
0.9517168998718262,120.71873696161718
0.9570329189300537,120.71452113358934
0.9623219966888428,120.71164050033315
0.9677779674530029,120.71004590636774
0.9732351303100586,120.70968996210772
0.9784770011901855,120.71052700588768
0.9873089790344238,120.71251306463918
0.9928860664367676,120.71560581345099
0.9984440803527832,120.71976453419278
1.0038509368896484,120.72495007341642
1.0092930793762207,120.73112479970034
1.014803171157837,120.7382525606097
1.0200302600860596,120.74629863943082
1.0253591537475586,120.75522971181971
1.030745029449463,120.76501380250598
1.0358400344848633,120.77562024216496
1.041137933731079,120.7870196245799
1.0464720726013184,120.79918376419309
1.0517070293426514,120.81208565413324
1.0570249557495117,120.82569942481284
1.0623369216918945,120.84000030315791
1.0675358772277832,120.85496457254447
1.0728318691253662,120.87056953349466
1.0780560970306396,120.88679346518371
1.0833899974822998,120.90361558780204
1.0886597633361816,120.92101602580527
1.0972046852111816,120.9389757720873
1.1024045944213867,120.95747665309308
1.1074886322021484,120.97650129489759
1.11258864402771,120.99603309026183
1.1176836490631104,121.01605616667213
1.1227564811706543,121.03655535537143
1.1278283596038818,121.05751616138662
1.132918357849121,121.07892473453681
1.137986421585083,121.10076784143762
1.1430494785308838,121.1230328384742
1.1481623649597168,121.14570764574317
1.1532323360443115,121.16878072194613
1.158294439315796,121.19224104022383
1.1634244918823242,121.21607806491053
1.1684954166412354,121.24028172918939
1.173567533493042,121.26484241363772
1.1786975860595703,121.28975092562838
1.1837584972381592,121.31499847958257
1.188826560974121,121.34057667803238
1.193899393081665,121.36647749348973
1.2026731967926025,121.39269325108522


==> data/lotka_volterra_First_Order/GD_fullRandomSample.csv <==
time,error
0.0,213.2176453254336
0.009387969970703125,210.946396760899
0.01862478256225586,208.87132164352633
0.02798175811767578,206.96196480680987
0.036569833755493164,205.1941697833006
0.04511880874633789,203.54849127004417
0.05361294746398926,202.00907176317685
0.06207990646362305,200.5628298104547
0.07056093215942383,199.19886247361387
0.07901501655578613,197.90799815779602
0.0874640941619873,196.68245698378277
0.09592199325561523,195.5155893765357
0.10439300537109375,194.4016724093933
0.11652016639709473,193.335749386361
0.12497711181640625,192.31350220278375
0.13345718383789062,191.33114884219628
0.14193224906921387,190.38536035365408
0.15038418769836426,189.4731930742921
0.15883827209472656,188.59203289077143
0.16727614402770996,187.73954908763355
0.17573809623718262,186.91365588974674
0.18417930603027344,186.11248022483997
0.19263315200805664,185.33433454892648
0.20109009742736816,184.57769381905783
0.20956206321716309,183.84117588390885
0.22174596786499023,183.12352470696564
0.23019194602966309,182.42359594984197
0.238663911819458,181.7403445320043
0.24712085723876953,181.0728138534726
0.2555708885192871,180.420126423125
0.264009952545166,179.7814756801741
0.27245402336120605,179.15611883263873
0.28090596199035645,178.54337056600932
0.2893550395965576,177.9425974992938
0.2977919578552246,177.3532132851956
0.30623912811279297,176.77467426736632
0.3146970272064209,176.20647562095732
0.3268241882324219,175.64814791382062
0.33525919914245605,175.0992540348592
0.34372615814208984,174.55938644379827
0.3521840572357178,174.02816470309224
0.3606441020965576,173.50523325813643
0.3690910339355469,172.99025943657466
0.37753891944885254,172.48293164139312
0.38598084449768066,171.98295771582306
0.39442896842956543,171.49006346091363
0.4028968811035156,171.0039912890607
0.4113340377807617,170.5244989988765
0.4198009967803955,170.05135865855482
0.4318430423736572,169.58435558646383
0.4402740001678467,169.12328741901962
0.4487340450286865,168.6679632570629
0.4571950435638428,168.2182028829613
0.465656042098999,167.77383604155702
0.47411012649536133,167.33470177883282
0.4825582504272461,166.90064783284998
0.4910111427307129,166.47153007208556
0.4994642734527588,166.04721197685228
0.5079162120819092,165.6275641598831
0.5163624286651611,165.21246392262677
0.5248303413391113,164.8017948441021
0.53704833984375,164.3954463995133
0.5454914569854736,163.9933136060795
0.5539803504943848,163.59529669380905
0.5624494552612305,163.20130079913122
0.570913553237915,162.81123567953077
0.5793664455413818,162.4250154474916
0.5878136157989502,162.04255832220352
0.5962655544281006,161.66378639764812
0.6047594547271729,161.2886254257818
0.6132204532623291,160.9170046136738
0.6216754913330078,160.54885643352537
0.6301476955413818,160.1841164446301
0.6422646045684814,159.82272312637548
0.6506667137145996,159.46461772148754
0.6591496467590332,159.10974408878846
0.6676187515258789,158.7580485647721
0.6760926246643066,158.409479833397
0.6845486164093018,158.06398880350665
0.6930124759674072,157.721528493366
0.7014756202697754,157.38205392182454
0.7099394798278809,157.04552200565178
0.7184014320373535,156.7118914626578
0.7269184589385986,156.3811227201842
0.7353854179382324,156.05317782864816
0.747610330581665,155.72802037979008
0.7560453414916992,155.4056154293374
0.7645273208618164,155.08592942380022
0.7731664180755615,154.76893013114312
0.7821903228759766,154.45458657509076
0.7907803058624268,154.14286897284444
0.8000853061676025,153.83374867600844
0.8092944622039795,153.52719811452067
0.8183004856109619,153.22319074342727
0.827202558517456,152.92170099231282
0.8365776538848877,152.62270421724818
0.8460826873779297,152.3261766551021
0.855224609375,152.03209538008102
0.868492603302002,151.7404382623793
0.8782196044921875,151.45118392880525
0.8878235816955566,151.16431172529167
0.8972804546356201,150.87980168117312
0.907585620880127,150.597634475144
0.9172656536102295,150.31779140279602
0.926250696182251,150.0402543456608
0.9365577697753906,149.765005741673
0.9457149505615234,149.49202855697857
0.9554538726806641,149.22130625902287
0.9645538330078125,148.95282279084927
0.9741969108581543,148.68656254654672
0.9874720573425293,148.42251034779355
0.9966881275177002,148.16065142143498
1.0066862106323242,147.9009713780537
1.015808343887329,147.64345619147394
1.0249204635620117,147.38809217916463
1.0342845916748047,147.1348659834918
1.0433375835418701,146.8837645537851
1.052929401397705,146.63477512917663
1.0619473457336426,146.3878852221803
1.0712084770202637,146.1430826029772
1.0799694061279297,145.9003552843746
1.0894112586975098,145.65969150740548
1.102128267288208,145.42107972755528
1.1111793518066406,145.18450860156216
1.120570421218872,144.94996697480212
1.1292214393615723,144.71744386919462
1.1392264366149902,144.48692847164384
1.1492223739624023,144.25841012297056
1.1581783294677734,144.03187830732207
1.167438268661499,143.80732264204144
1.1763904094696045,143.58473286798122
1.1849424839019775,143.3640988402346
1.1934473514556885,143.14541051928236
1.2019765377044678,142.9286579625284
1.2143304347991943,142.7138313162126
1.2227725982666016,142.50092080769187
1.2312994003295898,142.28991673807104
1.2397704124450684,142.08080947517007
1.2482686042785645,141.87358944682438
1.2567286491394043,141.66824713449725
1.265202522277832,141.46477306719632
1.2736434936523438,141.26315781568815
1.2821235656738281,141.0633919869972
1.2905676364898682,140.86546621917992
1.2990405559539795,140.6693711763641
1.3075106143951416,140.47509754404874
1.319772720336914,140.28263602465483
1.3282065391540527,140.09197733331564
1.3367054462432861,139.90311219390142
1.3451645374298096,139.7160313352735
1.353651523590088,139.5307254877562
1.3621025085449219,139.34718537982533
1.3706214427947998,139.1654017349995
1.3790655136108398,138.9853652689336
1.387507438659668,138.8070666867082
1.3959684371948242,138.63049668030615
1.4044063091278076,138.45564592626948
1.4128613471984863,138.28250508353872
1.425018310546875,138.11106479145846
1.4334542751312256,137.94131566795332
1.4419231414794922,137.7732483078632
1.4503812789916992,137.60685328143492
1.4588491916656494,137.44212113296803
1.4673361778259277,137.2790423795997
1.4757890701293945,137.1176075102439
1.4842441082000732,136.95780698465563
1.4926960468292236,136.79963123263585
1.5011341571807861,136.6430706533635
1.5095722675323486,136.48811561484857
1.5180232524871826,136.33475645351
1.5265443325042725,136.18298347386553
1.538581132888794,136.03278694833804
1.5470640659332275,135.88415711716405
1.5555369853973389,135.73708418841264
1.5639979839324951,135.591558338097
1.5724589824676514,135.44756971038984
1.5809040069580078,135.30510841792832
1.5893449783325195,135.16416454220501
1.5977959632873535,135.0247281340494
1.606247901916504,134.88678921418665
1.6146926879882812,134.7503377738796
1.623154640197754,134.61536377563849
1.6316256523132324,134.48185715400928
1.6438255310058594,134.34980781642503
1.6522717475891113,134.2192056441249
1.6607437133789062,134.09004049313262
1.669198751449585,133.96230219529411
1.6776556968688965,133.83598055936986
1.686100721359253,133.71106537218103
1.6945366859436035,133.58754639980017
1.702986717224121,133.4654133887944
1.7114298343658447,133.34465606750283
1.7198679447174072,133.22526414736566
1.7283148765563965,133.10722732427823
1.7367830276489258,132.99053527998876
1.7488229274749756,132.87517768352313
1.7572669982910156,132.76114419264118
1.7657320499420166,132.64842445531735
1.7741889953613281,132.53700811124696
1.7826530933380127,132.42688479337335
1.791100025177002,132.3180441294341
1.799544095993042,132.21047574352227
1.8079981803894043,132.10416925766614
1.816465139389038,131.99911429341375
1.8249242305755615,131.8953004734373
1.833360195159912,131.7927174231327
1.8418302536010742,131.69135477223728
1.854018211364746,131.59120215644117
1.8624541759490967,131.4922492190062
1.8709030151367188,131.39448561237924
1.8793880939483643,131.29790099981025
1.8878540992736816,131.20248505695895
1.8963100910186768,131.1082274735017
1.904750108718872,131.01511795472538
1.9133810997009277,130.92314622311582
1.9218370914459229,130.83230201993834
1.9302899837493896,130.74257510679746
1.938737154006958,130.6539552671903
1.9471909999847412,130.56643230804517
1.959585189819336,130.47999606123975
1.9681050777435303,130.3946363851045


==> data/lotka_volterra_First_Order/GD_nomod.csv <==
time,error
0.0,198.2716936428036
1.125999927520752,192.0866053583485
1.8459997177124023,150.6646543448491
2.551999807357788,147.61488976699525
3.242999792098999,146.50190842127327
3.931999921798706,146.04999809654063
4.7729997634887695,145.89073712234054
5.6419997215271,145.86843600063352
6.580999851226807,145.90430200835752
7.428999900817871,145.9583636957015
8.288999795913696,146.0137675933594
8.998999834060669,146.06708041725025
9.827999830245972,146.12139658214997
10.581999778747559,146.18182867146353
11.393999814987183,146.2529968378541
12.072999715805054,146.33788259366986
12.885999917984009,146.43745593295563
13.699999809265137,146.55070981544714
14.608999729156494,146.67496246154087
15.521999835968018,146.8064421275034
16.411999702453613,146.9412524635311


==> data/lotka_volterra_First_Order/GD_systematicRandomSample.csv <==
time,error
0.0,213.2176453254336
0.005602121353149414,209.92113588187013
0.011149168014526367,207.0051633422324
0.016683101654052734,204.38982065290958
0.022480010986328125,202.01696979997243
0.027927160263061523,199.84315155997862
0.03353619575500488,197.83513165050508
0.0387272834777832,195.96699664371368
0.0439453125,194.21819957832997
0.0540771484375,192.57220849430155
0.05961894989013672,191.01554957352135
0.06487083435058594,189.53711548848648
0.07004189491271973,188.12765619961402
0.0752248764038086,186.77939789089055
0.08040189743041992,185.48575357865053
0.08556699752807617,184.2411004040028
0.09079694747924805,183.04060616534048
0.09597992897033691,181.88009271011322
0.10114097595214844,180.75592726400708
0.10634398460388184,179.66493517860002
0.11152195930480957,178.60432927334463
0.1167609691619873,177.57165215977653
0.12192988395690918,176.56472881400862
0.12710285186767578,175.5816273072851
0.13234496116638184,174.62062608159135
0.13750886917114258,173.6801865146408
0.1426699161529541,172.75892978879702
0.14785313606262207,171.85561728459527
0.15301513671875,170.96913387811722
0.16199302673339844,170.09847364445923
0.16714096069335938,169.2427275655506
0.17231297492980957,168.40107291618838
0.17746996879577637,167.57276406195368
0.18264198303222656,166.75712445036962
0.18781185150146484,165.95353961487774
0.19298195838928223,165.16145104200402
0.19815587997436523,164.38035077705575
0.20331501960754395,163.6097766640182
0.208482027053833,162.8493081319657
0.21364903450012207,162.09856245397822
0.21880221366882324,161.357191415856
0.22400116920471191,160.62487834131076
0.22916531562805176,159.90133542808923
0.2343311309814453,159.18630135604676
0.2394881248474121,158.47953913363796
0.2446432113647461,157.78083415391887
0.24981117248535156,157.08999243505144
0.25498199462890625,156.40683902361428
0.2601470947265625,155.73121654183066
0.26911306381225586,155.06298386224333
0.27424097061157227,154.40201489541397
0.2794191837310791,153.74819747800703
0.2845799922943115,153.1014323501351
0.28975486755371094,152.46163221217557
0.29493188858032227,151.8287208524166
0.3000948429107666,151.20263233787296
0.305279016494751,150.5833102615056
0.3104419708251953,149.97070703984087
0.3156130313873291,149.36478325564102
0.3207709789276123,148.76550704090687
0.32592082023620605,148.1728534959782
0.33109068870544434,147.58680414100613
0.33625078201293945,147.0073463964604
0.34141063690185547,146.43447308972827
0.3465704917907715,145.8681819851844
0.35173964500427246,145.30847533541953
0.35694050788879395,144.75535945160107
0.3621184825897217,144.20884429117032
0.3672924041748047,143.66894306131397
0.37621641159057617,143.13567183686442
0.38135337829589844,142.6090491914641
0.38652753829956055,142.08909584099604
0.39170336723327637,141.5758342984595
0.3968844413757324,141.06928853960767
0.402057409286499,140.56948367878232
0.4073014259338379,140.07644565454143
0.41248559951782227,139.5902009247454
0.417649507522583,139.11077617090245
0.42288661003112793,138.63819801164965
0.42815160751342773,138.17249272533832
0.4333336353302002,137.7136859817656
0.43850064277648926,137.26180258315247
0.44366455078125,136.81686621454764
0.44883060455322266,136.37889920386453
0.4539926052093506,135.94792229181363
0.4591515064239502,135.52395441201912
0.46431660652160645,135.10701248164645
0.4694974422454834,134.69711120286726
0.47466254234313965,134.29426287552153
0.4836444854736328,133.89847722131745
0.48877859115600586,133.50976121992346
0.4939436912536621,133.12811895728598
0.4991147518157959,132.7535514864964
0.5042836666107178,132.38605670149477
0.5094537734985352,132.02562922388518
0.514622688293457,131.67226030308973
0.5197968482971191,131.3259377300268
0.5249588489532471,130.98664576446706
0.5301246643066406,130.6543650761611
0.5352866649627686,130.32907269977858
0.5404415130615234,130.01074200365343
0.545609712600708,129.69934267226657
0.5507705211639404,129.39484070233866
0.5559237003326416,129.09719841234335
0.5610785484313965,128.80637446520237
0.5662386417388916,128.5223239038489
0.5714097023010254,128.24499819930563
0.5765848159790039,127.9743453108433
0.5817568302154541,127.71030975776368
0.5906147956848145,127.4528327022675
0.5957527160644531,127.2018520428396
0.6009707450866699,126.95730251754136
0.6061508655548096,126.71911581654152
0.611332893371582,126.48722070320667
0.6165077686309814,126.26154314302556
0.6217517852783203,126.0420064396245
0.6269237995147705,125.82853137710528
0.6320939064025879,125.6210363679369
0.6372580528259277,125.41943760560525
0.6424210071563721,125.22364922123515
0.647597074508667,125.03358344340698
0.6527750492095947,124.84915076037443
0.6579320430755615,124.67026008392833
0.6630959510803223,124.49681891415794
0.6682560443878174,124.32873350437752
0.6734089851379395,124.16590902552527
0.6785728931427002,124.00824972936044
0.683758020401001,123.8556591098176
0.6889209747314453,123.70804006193018
0.6977798938751221,123.56529503774242
0.7030940055847168,123.42732619870326
0.7082679271697998,123.29403556405408
0.7134420871734619,123.16532515477115
0.7187409400939941,123.04109713268292
0.7240359783172607,122.92125393439791
0.7292189598083496,122.80569839974942
0.7344009876251221,122.69433389449414
0.7395651340484619,122.58706442705146
0.7447259426116943,122.48379475910049
0.7498867511749268,122.38443050991316
0.7550818920135498,122.28887825432045
0.7602508068084717,122.19704561425776
0.7654187679290771,122.10884134387214
0.770582914352417,122.02417540819538
0.7757527828216553,121.9429590554374
0.7809019088745117,121.8651048829647
0.786064863204956,121.79052689707015
0.7912440299987793,121.71914056664556
0.796410083770752,121.65086287091812
0.8051629066467285,121.58561234140757
0.8103950023651123,121.52330909827724
0.8155829906463623,121.46387488129317
0.8207621574401855,121.4072330755859
0.8261592388153076,121.35330873243784
0.8314042091369629,121.3020285853252
0.8365850448608398,121.25332106144423
0.8417601585388184,121.20711628896414
0.8469202518463135,121.16334610024143
0.8520791530609131,121.12194403124235
0.8572402000427246,121.08284531741172
0.8623931407928467,121.04598688622535
0.8675661087036133,121.01130734667056
0.8727350234985352,120.97874697587831
0.8778939247131348,120.94824770313957
0.8830549716949463,120.91975309152595
0.8882119655609131,120.89320831733299
0.893455982208252,120.86856014754683
0.898643970489502,120.84575691554883
0.9038219451904297,120.82474849523051
0.9127480983734131,120.805486273724
0.9179041385650635,120.78792312290918
0.9230849742889404,120.77201336986879
0.9282569885253906,120.75771276645202
0.933434009552002,120.74497845809067
0.938633918762207,120.73376895201069
0.9438269138336182,120.72404408497437
0.9489948749542236,120.71576499066451
0.9541597366333008,120.70889406683806
0.9593367576599121,120.70339494234578
0.96449875831604,120.69923244412095
0.9696686267852783,120.69637256422386
0.9748506546020508,120.69478242702606
0.9800276756286621,120.69443025660979
0.98518967628479,120.69528534445139
0.9903597831726074,120.69731801744813
0.9955308437347412,120.70049960634735
1.00071382522583,120.7048024146236
1.005889892578125,120.7101996878504
1.0110728740692139,120.71666558360602
1.0200178623199463,120.72417514194075
1.0251569747924805,120.73270425644296
1.030329942703247,120.74222964592393
1.0355079174041748,120.75272882673842
1.040696144104004,120.76418008576472
1.0458691120147705,120.77656245405616
1.051051139831543,120.78985568116357
1.0562169551849365,120.80404021015238
1.0613839626312256,120.81909715330602
1.0665547847747803,120.83500826852095
1.0717229843139648,120.85175593639175
1.076887845993042,120.86932313799196
1.082059621810913,120.88769343332618
1.0872266292572021,120.90685094047628
1.0923898220062256,120.92678031540318
1.097557783126831,120.94746673241873
1.1027166843414307,120.96889586530939
1.1078977584838867,120.99105386909544
1.1130716800689697,121.0139273624203
1.1183135509490967,121.0375034105613
1.127199649810791,121.06176950903172
1.132340669631958,121.08671356778436
1.1375195980072021,121.1123238959763
1.142695665359497,121.13858918730674
1.1478726863861084,121.16549850588676
1.1530437469482422,121.1930412726484
1.1582317352294922,121.22120725226411
1.1634056568145752,121.24998654056617
1.1685667037963867,121.27936955245015
1.1737377643585205,121.30934701024803
1.1789047718048096,121.33990993255586
1.1840577125549316,121.37104962349903


==> data/lotka_volterra_First_Order/SGD.csv <==
time,error
0.0,213.2176453254336
0.006371021270751953,143.32563647345012
0.012928009033203125,143.7902050736631
0.018746137619018555,144.06055278071545
0.024598121643066406,144.13276416770478
0.0301971435546875,143.84561675092138
0.035662174224853516,143.08593947697543
0.04671525955200195,141.91869054182672
0.05248522758483887,139.84211216405907
0.058164119720458984,136.49718313701712
0.06384110450744629,131.08264942818656
0.06934714317321777,124.59523227130049
0.0746469497680664,115.85866133195049
0.0798330307006836,104.1012910185914
0.0850069522857666,93.91804638953974
0.09066891670227051,93.72258074463176
0.09586286544799805,101.03088025385647
0.10105276107788086,95.92857987216402
0.106231689453125,93.07396525409236
0.11141180992126465,94.103044649196
0.11664962768554688,93.53855442823532
0.12183856964111328,93.65738204301294
0.12702465057373047,96.32488900045195
0.13220667839050293,98.95315588233427
0.13744354248046875,101.11050724451773
0.14263367652893066,103.61144285279177
0.1478257179260254,105.44582145034822
0.15807175636291504,107.22232990941752
0.16361260414123535,107.50554381876725
0.16907072067260742,106.93085381288058
0.17435669898986816,105.49217323275795
0.17953872680664062,104.30472137589092
0.18471980094909668,102.09133973694209
0.18990564346313477,101.3254857667058
0.19509148597717285,99.77415760606318
0.2002565860748291,99.40944608644539
0.20542669296264648,99.19640585868062
0.21059751510620117,98.27302530202384
0.2158195972442627,97.28064007346087
0.22101163864135742,95.83645079791295
0.22617769241333008,95.76917308372605
0.2313535213470459,95.97773087157668
0.23653364181518555,95.15982050038107
0.24170565605163574,95.8001918490412
0.24687862396240234,97.05990243401234
0.2520625591278076,98.87189313837844
0.25723862648010254,99.92576008227819
0.26768064498901367,100.9440593031505
0.27329468727111816,100.28654650907693
0.2787935733795166,101.14068985778215
0.2840917110443115,100.74207496905302
0.2892768383026123,100.09940080043202
0.29445886611938477,99.17400368445361
0.29975271224975586,96.67746444790053
0.3049497604370117,93.75802783361223
0.31014180183410645,93.15360020426158
0.3154408931732178,95.06152392016148
0.3206369876861572,95.64184733901251
0.3258969783782959,97.63466522846466
0.3310880661010742,99.45431861662712
0.33626794815063477,100.90859436151075
0.3414480686187744,102.26867220815154
0.3466219902038574,101.78198291875098
0.3517889976501465,101.22631003880748
0.35697102546691895,99.67203267681923
0.3621640205383301,99.9903254763011
0.3673379421234131,99.30974664690423
0.3764009475708008,99.08093091424584
0.3816051483154297,97.93549472805519
0.38678407669067383,96.22614009329229
0.39196109771728516,95.68654944263187
0.39714527130126953,92.9900456313506
0.40232324600219727,91.75528648645258
0.4075052738189697,90.81085669907853
0.4126873016357422,90.8901780986686
0.4179103374481201,93.36359623343601
0.42308521270751953,94.47977293739456
0.4282541275024414,96.17418975750208
0.4334251880645752,97.75828304237353
0.4385972023010254,100.16814248307274
0.4437732696533203,100.59447535264414
0.4489321708679199,101.64010706820649
0.4541029930114746,101.17337963224121
0.4592750072479248,98.7611628150186
0.4644441604614258,95.62197146238813
0.46962809562683105,93.15383109716223
0.47480201721191406,90.71523086449912
0.48378920555114746,89.83580148768092
0.4890100955963135,93.1831199939259
0.4941840171813965,94.71049207210143
0.49936509132385254,94.26616061690514
0.504540205001831,94.74283078925126
0.5099902153015137,93.90534600735766
0.5152432918548584,94.40976209620038
0.5204982757568359,95.37566925625224
0.5257003307342529,96.61526255860483
0.5308761596679688,97.63185524988029
0.5360550880432129,98.45030612876941
0.5412230491638184,100.7128761518897
0.5464050769805908,99.97962124988122
0.5515761375427246,99.91088936629959
0.5567471981048584,101.13723339286433
0.5619170665740967,99.06544180095564
0.5670812129974365,96.3298387511869
0.5722522735595703,93.94005924925834
0.5774281024932861,90.85506976260153
0.5826072692871094,90.09140619942633
0.591705322265625,92.17427498743383
0.5968554019927979,94.32335282337284
0.6020443439483643,96.25765078931853
0.6072282791137695,101.19269247507417
0.6124100685119629,101.59151752467443
0.6174070835113525,102.84077638472769
0.622596025466919,100.46056577419517
0.627777099609375,101.02409247948039
0.6329610347747803,101.57894299400787
0.6381349563598633,99.48329151950627
0.6433029174804688,98.0983311402335
0.6484799385070801,97.10665903664587
0.6536600589752197,97.4677146257743
0.6588239669799805,96.11007831754875
0.6640000343322754,92.82453384840773
0.6691710948944092,91.12560127147589
0.6743359565734863,91.65845537235568
0.6795141696929932,93.58172537398687
0.6847000122070312,96.08022859536005
0.6898741722106934,96.8661465182416
0.6986432075500488,100.03131864018886
0.7038102149963379,101.55463211135014
0.7089881896972656,102.87266452196177
0.7141821384429932,103.09080722305148
0.719428300857544,104.89188936833177
0.7246551513671875,102.37530448595463
0.7298502922058105,101.46945400917232
0.735032320022583,101.1438082479526
0.7401981353759766,98.61854388030018
0.7453739643096924,95.96265782423148
0.7505459785461426,97.54849604266677
0.7557048797607422,98.93123230999997
0.7608788013458252,98.37508924133073
0.766054630279541,97.71192097958536
0.7712266445159912,96.92538533411528
0.7764008045196533,96.45981501109151
0.7813136577606201,96.52307996262537
0.7864956855773926,98.88609471430094
0.791684627532959,97.84257240785954
0.7968525886535645,96.56252248487277
0.8056025505065918,94.26986485794676
0.8107397556304932,94.10470747353709
0.8159215450286865,96.7374723765236
0.8211617469787598,97.08816244172439
0.8263566493988037,96.65723662044414
0.8315458297729492,97.16311489788175
0.8367187976837158,95.15344079104044
0.84189772605896,94.0591609145698
0.8470697402954102,93.57580797838742
0.8522357940673828,94.78293409577014
0.8574068546295166,97.6935436659657
0.8625819683074951,99.33430487599163
0.8677608966827393,99.207103401227
0.8729369640350342,99.36661151214251
0.8781149387359619,99.9598140229588
0.883289098739624,101.26531435211676
0.88844895362854,101.20898807394728
0.8936240673065186,101.20112200637574
0.8991179466247559,98.2951505427112
0.9043130874633789,96.06418698670477
0.9132299423217773,93.89687271134356
0.9184298515319824,94.62690712298094
0.9236078262329102,94.0434805584134
0.9287858009338379,94.56936408928658
0.9341518878936768,95.43418849662147
0.9393370151519775,97.33285897688825
0.9445230960845947,99.88645649739043
0.9497039318084717,100.19839365970799
0.9548790454864502,99.99731841192954
0.960050106048584,100.28705636964969
0.9652261734008789,99.012402716067
0.9705381393432617,99.05637026876748
0.9757380485534668,97.51491029421777
0.9809200763702393,95.23490426847717
0.986093282699585,95.63505043659957
0.9912600517272949,95.87815661472142
0.9964282512664795,95.12128127249794
1.001601219177246,97.49195454492832
1.0067851543426514,99.54941882293365
1.0120291709899902,98.84763170376306
1.0208330154418945,100.11513024895116
1.025979995727539,100.05464522274524
1.0311610698699951,101.48424844251414
1.0363390445709229,99.29679843313069
1.04152512550354,98.25877245454704
1.0467150211334229,96.61392268653154
1.051896095275879,94.441329051085
1.057075023651123,92.70618898076103
1.0622551441192627,93.04465924760392
1.0675301551818848,96.62840473662028
1.0733880996704102,99.453118940498
1.0804009437561035,100.7558338133551
1.0871548652648926,100.05090622309108
1.0932316780090332,101.40058035192669
1.0991296768188477,102.01248033482204
1.1066837310791016,101.08349226634333
1.1128888130187988,98.27277074723344
1.1205909252166748,97.08850460055837
1.1261489391326904,97.072712879331
1.1314210891723633,99.82166483698478
1.140571117401123,102.74036369147358
1.145738124847412,102.4753509627183
1.150928258895874,103.41558101080534
1.1561131477355957,101.21925882600925
1.1613123416900635,102.85737832085638
1.1665012836456299,103.8000474491202
1.1716773509979248,101.95735026369177
1.176863193511963,99.08845658595042
1.1820383071899414,96.88203623287492
1.1872012615203857,99.76451333633099
1.1923863887786865,99.26188136037142
1.197568416595459,99.73896799023775
1.2027451992034912,98.2138162449443
1.2079212665557861,96.14367613949754


==> data/lotka_volterra_Second_Order/GN_allToNearest.csv <==
time,error
0.0,217.3061068434045
0.026072978973388672,216.89324691749317
0.05829191207885742,216.484559012738
0.08922600746154785,216.08049450754413
0.1199491024017334,215.68145133912626
0.15071415901184082,215.28777408408658
0.1816723346710205,214.89975537879897
0.23110032081604004,214.51763846968882
0.2618882656097412,214.14162065182822
0.29279518127441406,213.77185734137518
0.32360219955444336,213.40846653156513
0.3645751476287842,213.0515334003884
0.3981771469116211,212.70111486729564
0.431718111038208,212.35724393243873
0.46458911895751953,212.01993367140986
0.4951810836791992,211.6891807980938
0.5269849300384521,211.36496874533154
0.5697638988494873,211.047270245911
0.6031849384307861,210.73604942365898
0.6347899436950684,210.43126342567555
0.6662750244140625,210.13286364196557
0.6980319023132324,209.84079656838597
0.7298388481140137,209.55500437344696
0.7568027973175049,209.27542523016177
0.798311710357666,209.00199347150374
0.8253147602081299,208.7346396230415
0.8523538112640381,208.47329035990182
0.8797929286956787,208.2178684277661
0.9061579704284668,207.96829256008488
0.9339480400085449,207.724477416162
0.9607939720153809,207.48633355786387
0.9849188327789307,207.2537674764649
1.0122318267822266,207.0266816757526
1.0384438037872314,206.80497481309672
1.0659198760986328,206.58854189660656
1.0927598476409912,206.3772745338682
1.1198768615722656,206.17106122578707
1.146697998046875,205.96978769793412
1.1722948551177979,205.77333726113594
1.1999337673187256,205.58159119291253
1.2269108295440674,205.3944291316225
1.2670297622680664,205.21172947570182
1.2937729358673096,205.0333697810465
1.319796085357666,204.85922715053135
1.3461682796478271,204.68917861041044
1.3715424537658691,204.5231014694212
1.3971185684204102,204.36087365717327
1.4784724712371826,204.202374039338
1.506953477859497,204.0474827078456
1.5360445976257324,203.89608124504966
1.5639116764068604,203.74805296139616
1.592590570449829,203.6032831066028
1.6210124492645264,203.4616590548591
1.6475024223327637,203.32307046483865
1.6728613376617432,203.18740941560307
1.6990761756896973,203.05457051968668
1.7244532108306885,202.92445101478737
1.7497782707214355,202.79695083555893
1.788520336151123,202.67197266710903
1.8135864734649658,202.54942198172748
1.8388786315917969,202.4292070604587
1.8681895732879639,202.31123900099482
1.894951581954956,202.19543171337554
1.920339584350586,202.08170190488786
1.9426066875457764,201.96996905546484
1.968047857284546,201.860155384831
1.9932289123535156,201.75218581250363
2.0220019817352295,201.64598791174672
2.0475919246673584,201.54149185838665
2.0735509395599365,201.43863037539901
2.0989179611206055,201.33733867404942
2.1243181228637695,201.2375543922983
2.152987241744995,201.13921753110398
2.178955316543579,201.042270389203
2.206102132797241,200.9466574968574
2.2460930347442627,200.85232554902137
2.273271083831787,200.75922333830133
2.3017470836639404,200.66730168807226
2.3277390003204346,200.57651338599578
2.354590892791748,200.48681311824635
2.382661819458008,200.39815740460654
2.409921884536743,200.3105045346345
2.4356679916381836,200.22381450505696
2.4613449573516846,200.1380489584859
2.4868240356445312,200.0531711235827
2.5122931003570557,199.96914575672068
2.5376641750335693,199.88593908522768
2.5627551078796387,199.80351875223977
2.587804079055786,199.72185376318345
2.6131350994110107,199.6409144339235
2.638371229171753,199.5606723405669
2.6766302585601807,199.4811002709234
2.7020702362060547,199.40217217760892
2.727410078048706,199.32386313276967
2.7525670528411865,199.24614928441835
2.778045177459717,199.16900781433844
2.803340196609497,199.0924168975223
2.828834295272827,199.0163556631278
2.85422945022583,198.94080415689407
2.8795104026794434,198.86574330498732
2.9020843505859375,198.7911548792357
2.9273083209991455,198.71702146371274
2.952589511871338,198.64332642261843
3.0010035037994385,198.57005386942186
3.026294469833374,198.49718863723112
3.051556348800659,198.42471625032655
3.076674461364746,198.35262289683646
3.1020445823669434,198.28089540250218
3.1402506828308105,198.20952120549762
3.16573166847229,198.13848833225623
3.19071364402771,198.0677853742739
3.2160556316375732,197.99740146585117
3.2413268089294434,197.92732626271976
3.266772747039795,197.85754992155194
3.3140909671783447,197.7880630802748
3.3383519649505615,197.7188568391984
3.3633859157562256,197.6499227428878
3.3860130310058594,197.58125276277875
3.4299559593200684,197.51283928048196
3.4687628746032715,197.44467507176756
3.498283863067627,197.37675329117764
3.5240478515625,197.30906745727057
3.549586057662964,197.2416114384394
3.5749270915985107,197.1743794393045
3.600368022918701,197.1073659876385
3.6387269496917725,197.04056592181547
3.664257049560547,196.97397437874943
3.6895580291748047,196.90758678230645
3.715080976486206,196.84139883217594
3.7403299808502197,196.77540649317123
3.765922784805298,196.70960598494725
3.7913897037506104,196.64399377211686
3.8167436122894287,196.57856655474757
3.842261552810669,196.51332125922167
3.8674426078796387,196.4482550294461
3.8901185989379883,196.3833652184023
3.9175195693969727,196.31864938000592
3.9458084106445312,196.25410526128283
3.973933458328247,196.18973079483274
3.9989335536956787,196.1255240915781
4.0234456062316895,196.06148343377816
4.0496296882629395,195.9976072683063
4.089786529541016,195.93389420017493
4.1160595417022705,195.87034298629194
4.141395330429077,195.80695252944878
4.166741371154785,195.74372187252516
4.192338466644287,195.68065019290825
4.217729568481445,195.61773679710197
4.243374586105347,195.55498111554095
4.268784523010254,195.4923826975768
4.294276475906372,195.42994120665134
4.319795370101929,195.36765641563272
4.345054388046265,195.3055282023259
4.3706324100494385,195.24355654512414
4.3958494663238525,195.1817415188226
4.4211695194244385,195.1200832905766
4.446450471878052,195.05858211598772
4.471612453460693,194.99723833534006
4.5010175704956055,194.93605236995143
4.541006565093994,194.87502471865747
4.568203687667847,194.8141559544054
4.599216461181641,194.75344672097282
4.633376359939575,194.69289772978587
4.661956310272217,194.63250975685273
4.687624216079712,194.572283639793
4.713077068328857,194.5122202749676
4.738404989242554,194.45232061470736
4.763946056365967,194.39258566462237
4.78933310508728,194.33301648101013
4.8146631717681885,194.27361416834293
4.8401501178741455,194.21437987683836
4.862486124038696,194.15531480011103
4.88771915435791,194.09642017289616
4.913160085678101,194.0376972688494
4.938234090805054,193.97914739841912
4.96335506439209,193.92077190678071
5.003618955612183,193.86257217184811
5.061728000640869,193.80454960234263
5.0963239669799805,193.7467056359155
5.132383823394775,193.68904173735302
5.160829782485962,193.63155939681397
5.189466953277588,193.5742601281434
5.214875936508179,193.51714546722548
5.240542888641357,193.46021697040138
5.266079902648926,193.40347621292372
5.2916419506073,193.3469247874793
5.31732702255249,193.29056430273903
5.342509031295776,193.23439638197124
5.3682050704956055,193.17842266168537
5.393433094024658,193.1226447903307
5.418631315231323,193.067064427033
5.4441962242126465,193.011683240363
5.4692840576171875,192.95650290716083
5.507658004760742,192.90152511138888
5.532877206802368,192.8467515430213
5.558333158493042,192.79218389697277
5.5835652351379395,192.73782387205813
5.6090312004089355,192.68367316999667
5.6346142292022705,192.62973349443612
5.659983158111572,192.57600655001207
5.685554265975952,192.52249404144652


==> data/lotka_volterra_Second_Order/GN_allToUpper.csv <==
time,error
0.0,217.3061068434045
0.016354084014892578,217.08751100088332
0.05994391441345215,216.87285274451375
0.0858910083770752,216.661923380216
0.1113741397857666,216.45453667879065
0.13699126243591309,216.25052773755948
0.16295218467712402,216.04975154990518
0.18880939483642578,215.8520813980933
0.21419429779052734,215.65740715966794
0.2398371696472168,215.4656335958309
0.26532721519470215,215.27667867221828
0.2906343936920166,215.09047194760544
0.3161754608154297,214.9069530544053
0.34136152267456055,214.726070285497
0.36637449264526367,214.5477792950339
0.3917124271392822,214.3720419156413
0.4182093143463135,214.1988250906911
0.4428701400756836,214.0280999177548
0.4672970771789551,213.85984079761505
0.5053491592407227,213.69402468220778
0.5301802158355713,213.53063041433654
0.5550501346588135,213.36963815185686
0.5801081657409668,213.21102886907232
0.6055481433868408,213.05478392837318
0.6318690776824951,212.90088471554986
0.6558210849761963,212.7493123325344
0.6799600124359131,212.6000473418817
0.705435037612915,212.45306955766873
0.7311410903930664,212.30835787797827
0.7561771869659424,212.16589015449014
0.7767500877380371,212.0256430951568
0.7957141399383545,211.88759219621363
0.8205702304840088,211.75171170014534
0.8405001163482666,211.61797457649735
0.8648180961608887,211.486352522673
0.8919382095336914,211.35681598216323
0.9304192066192627,211.229334177746
0.9580411911010742,211.10387515752868
0.9834392070770264,210.98040585179788
1.00950026512146,210.85889213883755
1.035548448562622,210.73929891804212
1.0610456466674805,210.62159018879944
1.0859706401824951,210.5057291337399
1.1108036041259766,210.3916782050837
1.1361935138702393,210.27939921297028
1.1607105731964111,210.16885341473454
1.1926376819610596,210.06000160423508
1.2218127250671387,209.9528042004156
1.2471847534179688,209.84722133442392
1.2736506462097168,209.74321293466906
1.2992267608642578,209.64073880929107
1.333005666732788,209.5397587256459
1.360987663269043,209.4402324863929
1.3997457027435303,209.34212000196015
1.425203561782837,209.24538135912505
1.4505953788757324,209.14997688555374
1.4756262302398682,209.05586721022064
1.501136064529419,208.96301331960893
1.526494026184082,208.87137660971987
1.551835060119629,208.78091893386468
1.5773491859436035,208.6916026463332
1.6025652885437012,208.60339064200846
1.6281533241271973,208.5162463920146
1.6521024703979492,208.43013397556103
1.6775283813476562,208.34501810809755
1.7029953002929688,208.26086416593867
1.7280702590942383,208.1776382075342
1.753434181213379,208.09530699155206
1.7787501811981201,208.01383799194238
1.803962230682373,207.9331994101713
1.842745304107666,207.8533601848016
1.8680694103240967,207.7742899986066
1.8934385776519775,207.69595928336025
1.918884515762329,207.61833922252168
1.9440653324127197,207.54140175195127
1.9696753025054932,207.46511955882264
1.9952492713928223,207.38946607889915
2.0205740928649902,207.31441549231147
2.046009063720703,207.2399427179838
2.071129083633423,207.16602340683912
2.0963830947875977,207.09263393392726
2.1217260360717773,207.01975138956286
2.1469459533691406,206.94735356962718
2.1722331047058105,206.87541896510552
2.1977481842041016,206.80392675098057
2.222804069519043,206.7328567745589
2.2481000423431396,206.6621895433275
2.286808967590332,206.5919062124119
2.3120079040527344,206.5219885717081
2.33734393119812,206.45241903276084
2.362600803375244,206.38318061543893
2.388270854949951,206.3142569344762
2.414217710494995,206.24563218591769
2.439467668533325,206.17729113352365
2.4649386405944824,206.10921909517003
2.4904565811157227,206.0414019292777
2.5157885551452637,205.97382602132382
2.541140556335449,205.90647827043188
2.5662355422973633,205.83934607609996
2.5909063816070557,205.77241732507318
2.6138854026794434,205.70568037837793
2.639376401901245,205.63912405855223
2.664719343185425,205.57273763707073
2.6901135444641113,205.50651082198607
2.7286436557769775,205.44043374579508
2.754021644592285,205.3744969535432
2.7795045375823975,205.30869139116928
2.8047924041748047,205.24300839410398
2.8302273750305176,205.17743967610826
2.855708360671997,205.11197731839124
2.8810954093933105,205.04661375896592
2.9063305854797363,204.9813417822791
2.9317455291748047,204.91615450909433
2.9570703506469727,204.8510453866434
2.982386350631714,204.78600817902637
3.007838249206543,204.7210369578793
3.032909393310547,204.6561260932905
3.058239459991455,204.59127024496922
3.083578586578369,204.526464353664
3.1087474822998047,204.46170363282516
3.1341004371643066,204.39698356050783
3.172666549682617,204.33229987150955
3.197950601577759,204.26764854974158
3.2234296798706055,204.2030258208206
3.248546600341797,204.13842814489468
3.2740464210510254,204.07385220966881
3.299595355987549,204.00929492365347
3.324960231781006,203.94475340961358
3.350428342819214,203.8802249982199
3.3755664825439453,203.81570722189284
3.4012155532836914,203.75119780884043
3.4265966415405273,203.68669467727113
3.451876640319824,203.62219592979946
3.477160692214966,203.55769984800864
3.502476692199707,203.49320488719576
3.527512788772583,203.42870967126788
3.5528666973114014,203.36421298780706
3.5773446559906006,203.29971378328025
3.6156046390533447,203.23521115839705
3.640899658203125,203.17070436361405
3.6662657260894775,203.10619279477564
3.691500663757324,203.04167598888753
3.7169647216796875,202.97715362001668
3.7425546646118164,202.91262549532368
3.7678675651550293,202.84809155120357
3.7933406829833984,202.78355184954975
3.818800687789917,202.7190065741308
3.8438777923583984,202.65445602706353
3.8688907623291016,202.5899006254078
3.8942668437957764,202.52534089784115
3.9195239543914795,202.46077748144293
3.944869041442871,202.39621111856565
3.9699151515960693,202.33164265379872
3.995378017425537,202.26707303100602
4.0205278396606445,202.20250329046593
4.05904483795166,202.1379345660717
4.084553956985474,202.07336808261718
4.109824895858765,202.00880515315197
4.1350579261779785,201.94424717640874
4.16071081161499,201.8796956342974
4.186105966567993,201.81515208946337
4.211683988571167,201.75061818290857
4.2368950843811035,201.68609563167087
4.262229919433594,201.6215862265643
4.2876129150390625,201.55709182996915
4.312718868255615,201.49261437367693
4.337813854217529,201.42815585679082
4.363189935684204,201.36371834366165
4.388646841049194,201.29930396189275
4.413974761962891,201.2349149003647
4.43933367729187,201.17055340731724
4.464385747909546,201.10622178847237
4.503061771392822,201.04192240519453
4.528510570526123,200.97765767268254
4.550780534744263,200.91343005821142
4.58471155166626,200.84924207940156
4.610138416290283,200.7850963025164
4.635745286941528,200.72099534080292
4.6610002517700195,200.65694185285741
4.686582326889038,200.59293854102097
4.7119364738464355,200.5289881498044
4.737170457839966,200.46509346434416
4.762585401535034,200.40125730888025
4.7876973152160645,200.33748254526222
4.813072204589844,200.2737720714742
4.838290214538574,200.21012882019434
4.863380193710327,200.14655575737012
4.8889851570129395,200.0830558808143
4.914959192276001,200.01963221882528
4.953709125518799,199.9562878288293
4.9791419506073,199.89302579604148
5.004450798034668,199.8298492321398
5.029889822006226,199.76676127396877
5.055320739746094,199.70376508225388
5.080748796463013,199.64086384033556
5.106223821640015,199.57806075291907
5.131385803222656,199.51535904484524
5.15665078163147,199.45276195986565
5.182135820388794,199.39027275944878
5.207415819168091,199.3278947215915
5.2326226234436035,199.26563113964727


==> data/lotka_volterra_Second_Order/GN_averageToNearest.csv <==
time,error
0.0,217.3061068434045
0.014075994491577148,216.912520209336
0.027380943298339844,216.5264573035779
0.03566598892211914,216.14827286703962
0.04262495040893555,215.77825136632327
0.0509340763092041,215.41661128936815
0.057775020599365234,215.06351015382813
0.06416702270507812,214.71904998953318
0.07039499282836914,214.38328307771152
0.07719206809997559,214.0562177562507
0.08350205421447754,213.73782412978105
0.09072422981262207,213.42803955377434
0.10540008544921875,213.12677379170805
0.1157681941986084,212.83391377239641
0.12596821784973145,212.5493279000922
0.13546323776245117,212.2728698923898
0.14512920379638672,212.0043821400173
0.15213704109191895,211.74369859833027
0.15887808799743652,211.49064723258968
0.16733312606811523,211.24505204838826
0.17409205436706543,211.0067347448889
0.18044018745422363,210.77551603238328
0.18676018714904785,210.551216657331
0.19301509857177734,210.33365817785977
0.1995091438293457,210.12266353115416
0.20632028579711914,209.9180574314607
0.2127833366394043,209.71966663400215
0.2191312313079834,209.52732009617725
0.2254011631011963,209.34084906324614
0.23351311683654785,209.1600871015312
0.24100208282470703,208.9848700980644
0.24875807762145996,208.81503624185024
0.2622039318084717,208.6504259983781
0.2697451114654541,208.49088208600062
0.27738118171691895,208.33624946007404
0.2849571704864502,208.18637530857444
0.29254913330078125,208.041109061024
0.3001821041107178,207.90030241115653
0.30811309814453125,207.76380935264154
0.3156850337982178,207.6314862263944
0.32326221466064453,207.50319177748958
0.3307631015777588,207.37878721937804
0.3382532596588135,207.2581363030084
0.3457610607147217,207.1411053884273
0.35339808464050293,207.02756351662188
0.36083197593688965,206.9173824794974
0.3682830333709717,206.81043688617277
0.3757181167602539,206.70660422404964
0.3831610679626465,206.60576491337176
0.3905951976776123,206.50780235429588
0.3980262279510498,206.41260296575976
0.40549802780151367,206.3200562156708
0.4188511371612549,206.23005464218494
0.42632508277893066,206.14249386601446
0.43390607833862305,206.05727259389224
0.4414641857147217,205.97429261346005
0.44961023330688477,205.8934587799468
0.45615434646606445,205.814678995103
0.4624333381652832,205.7378641789317
0.468731164932251,205.6629282347716
0.4748821258544922,205.5897880083639
0.48117804527282715,205.5183632414941
0.48746204376220703,205.44857652084067
0.4937560558319092,205.38035322263778
0.5000250339508057,205.31362145373774
0.5062930583953857,205.24831198963713
0.5130870342254639,205.18435821000512
0.5195281505584717,205.12169603221668
0.5257391929626465,205.06026384335098
0.5319840908050537,205.00000243108772
0.5382821559906006,204.94085491390254
0.5445683002471924,204.88276667090804
0.5566401481628418,204.82568527166308
0.5628340244293213,204.7695604062453
0.5689730644226074,204.71434381583182
0.5753519535064697,204.65998922401707
0.5817551612854004,204.60645226906243
0.5881130695343018,204.55369043723672
0.5944509506225586,204.50166299740485
0.6007580757141113,204.4503309369655
0.6070702075958252,204.3996568992588
0.6134450435638428,204.3496051225011
0.6197280883789062,204.30014138032425
0.6259982585906982,204.25123292396532
0.6330182552337646,204.20284842613427
0.6394863128662109,204.15495792658214
0.6457443237304688,204.10753277939344
0.6527884006500244,204.06054560198064
0.659048318862915,204.01397022579565
0.6652932167053223,203.96778164873606
0.6716113090515137,203.9219559892206
0.6779344081878662,203.87647044192232
0.6898324489593506,203.83130323510952
0.6960175037384033,203.78643358959025
0.7021303176879883,203.74184167919478
0.7085051536560059,203.69750859277397
0.7150022983551025,203.65341629767644
0.721365213394165,203.60954760464512
0.7276992797851562,203.56588613410943
0.734020471572876,203.52241628382328
0.7406654357910156,203.4791231977963
0.7471263408660889,203.43599273648732
0.7534694671630859,203.39301144821172
0.7597494125366211,203.35016654171835
0.7660114765167236,203.30744585988674
0.7722713947296143,203.26483785452373
0.778531551361084,203.22233156218877
0.7847905158996582,203.1799165810319
0.7910444736480713,203.13758304859365
0.7972934246063232,203.0953216205288
0.8036184310913086,203.0531234502184
0.8154065608978271,203.0109801692318
0.8216485977172852,202.96888386860942
0.8279745578765869,202.92682708092582
0.8344776630401611,202.88480276309352
0.8409245014190674,202.84280427990032
0.8476264476776123,202.80082538821682
0.8541774749755859,202.75886022187288
0.8605015277862549,202.71690327715592
0.8668394088745117,202.6749493989103
0.8731603622436523,202.6329937672184
0.8794593811035156,202.59103188462063
0.8857414722442627,202.5490595638697
0.8920233249664307,202.50707291618247
0.8982894420623779,202.46506833997188
0.9045393466949463,202.42304251003972
0.9108073711395264,202.3809923672003
0.9170613288879395,202.33891510833396
0.9233944416046143,202.29680817682828
0.9297022819519043,202.2546692534073
0.9359815120697021,202.21249624732658
0.9481594562530518,202.17028728790856
0.9543495178222656,202.12804071641924
0.9606344699859619,202.0857550782581
0.9670085906982422,202.04342911544907
0.9734025001525879,202.00106175942665
0.9797875881195068,201.95865212409237
0.9862115383148193,201.91619949913766
0.9925315380096436,201.87370334362484
0.9988584518432617,201.831163279796
1.0052955150604248,201.78857908712538
1.0115785598754883,201.74595069658213
1.0178565979003906,201.7032781851074
1.0241944789886475,201.66056177029165
1.0304436683654785,201.6178018052439
1.0366935729980469,201.57499877364077
1.0429565906524658,201.53215328495298
1.0494537353515625,201.48926606984537
1.0558006763458252,201.4463379757204
1.0620765686035156,201.4033699624365
1.0684764385223389,201.36036309815188
1.0806105136871338,201.31731855532206
1.0870325565338135,201.27423760682734
1.0941975116729736,201.231121622225
1.100778579711914,201.18797206412992
1.1075916290283203,201.14479048470926
1.1139914989471436,201.10157852228596
1.1203563213348389,201.05833789806047
1.126765489578247,201.0150704129234
1.133101463317871,200.9717779443752
1.1395244598388672,200.92846244353905
1.1459174156188965,200.88512593226142
1.1524393558502197,200.8417705003042
1.1600053310394287,200.7983983026179
1.1663963794708252,200.7550115566949
1.1726484298706055,200.71161254000353
1.1789143085479736,200.6682035874904
1.185173511505127,200.62478708916044
1.1915674209594727,200.5813654877204
1.197993516921997,200.5379412762909
1.205892562866211,200.4945169961813
1.2193844318389893,200.45109523472743
1.2269775867462158,200.40767862318407
1.2345225811004639,200.3642698346792
1.2420876026153564,200.3208715822197
1.249910593032837,200.27748661674966
1.2578237056732178,200.2341177252645
1.2654235363006592,200.19076772896946
1.274390697479248,200.14743948148418
1.2820305824279785,200.10413586710055
1.2894744873046875,200.06085979908065
1.2966344356536865,200.01761421799606
1.3027245998382568,199.97440209011282
1.3088536262512207,199.93122640581666
1.3151185512542725,199.88809017807367
1.3214404582977295,199.84499644093376
1.3277075290679932,199.80194824806995
1.334040641784668,199.7589486713522
1.340287685394287,199.7160007994557
1.3465826511383057,199.67310773650738
1.353116750717163,199.63027260076217
1.364757776260376,199.58749852331147
1.3709287643432617,199.54478864682375
1.3773486614227295,199.50214612431785
1.383732557296753,199.4595741179634
1.390143632888794,199.41707579791048
1.3965706825256348,199.37465434115077
1.4029107093811035,199.33231293040222
1.409233808517456,199.29005475302517
1.415550708770752,199.24788299996254
1.4218478202819824,199.20580086470505


==> data/lotka_volterra_Second_Order/GN_averageToUpper.csv <==
time,error
0.0,217.3061068434045
0.009165048599243164,217.12049788775983
0.018049955368041992,216.93935960006493
0.0253448486328125,216.76256755582278
0.03508496284484863,216.5899917290592
0.04220414161682129,216.42149805503436
0.04888916015625,216.25694986891645
0.05674409866333008,216.09620921517126
0.06371712684631348,215.93913802500907
0.07014203071594238,215.78559916150596
0.07633423805236816,215.6354573341297
0.08258223533630371,215.48857988615464
0.08865213394165039,215.34483745999498
0.10099625587463379,215.2041045467456
0.10721230506896973,215.0662599272078
0.11431217193603516,214.93118701242147
0.12052321434020996,214.7987740922292
0.12705230712890625,214.66891450069247
0.13346123695373535,214.54150670724857
0.14014816284179688,214.4164543424282
0.14653897285461426,214.2936661667055
0.1528480052947998,214.1730559907069
0.15923380851745605,214.05454255453765
0.1656026840209961,213.93804937347312
0.17233872413635254,213.82350455667768
0.1786518096923828,213.71084060502716
0.18496274948120117,213.59999419346164
0.19121885299682617,213.49090594273397
0.19762468338012695,213.38352018477786
0.2038567066192627,213.2777847253964
0.21021080017089844,213.1736506073865
0.2174968719482422,213.07107187678062
0.22382283210754395,212.97000535436777
0.23566985130310059,212.8704104142955
0.24181389808654785,212.77224877114887
0.24934101104736328,212.67548427660145
0.25665807723999023,212.5800827264226
0.2630441188812256,212.48601167839402
0.27057909965515137,212.39324028146137
0.27705812454223633,212.30173911626642
0.2832510471343994,212.21148004706293
0.2895221710205078,212.12243608486358
0.29581522941589355,212.03458126159575
0.3021681308746338,211.94789051493888
0.3083322048187256,211.86233958344963
0.31462812423706055,211.77790491153624
0.3208801746368408,211.6945635638155
0.32713818550109863,211.61229314833668
0.333834171295166,211.53107174816353
0.34006404876708984,211.45087786078597
0.3463289737701416,211.37169034483492
0.3527030944824219,211.29348837358143
0.359112024307251,211.21625139470436
0.370959997177124,211.13995909582658
0.37717413902282715,211.0645913753473
0.38494205474853516,210.99012831809083
0.3926541805267334,210.91655017533998
0.4004631042480469,210.8438373488267
0.4082930088043213,210.77197037828233
0.41575002670288086,210.70092993215872
0.4235870838165283,210.63069680118863
0.4313700199127197,210.561251894426
0.4390721321105957,210.49257623748048
0.4466581344604492,210.42465097264216
0.4542510509490967,210.35745736064814
0.46178507804870605,210.29097678382604
0.46962499618530273,210.22519075041063
0.4773440361022949,210.16008089981602
0.4869990348815918,210.09562900868698
0.49486303329467773,210.03181699754865
0.504357099533081,209.96862693791812
0.5151932239532471,209.906041059726
0.5268001556396484,209.84404175894343
0.5479221343994141,209.78261160529158
0.5588071346282959,209.72173334995068
0.5708181858062744,209.66138993317827
0.5833122730255127,209.60156449177308
0.5968923568725586,209.5422403663087
0.6099333763122559,209.48340110810923
0.6216833591461182,209.42503048589367
0.6337313652038574,209.3671124920812
0.6446974277496338,209.30963134870618
0.655956506729126,209.25257151294213
0.6697654724121094,209.19591768219382
0.6821784973144531,209.13965479877143
0.6922943592071533,209.08376805411743
0.7051222324371338,209.02824289260624
0.7164280414581299,208.97306501489047
0.7269198894500732,208.91822038082336
0.7377729415893555,208.86369521195084
0.747438907623291,208.80947599358132
0.7597367763519287,208.7555494764533
0.7756779193878174,208.7019026779965
0.7832069396972656,208.6485228832258
0.7908110618591309,208.59539764525402
0.7984390258789062,208.54251478546516
0.8060240745544434,208.4898623933445
0.8136041164398193,208.43742882599324
0.8212132453918457,208.38520270734608
0.8287372589111328,208.3331729270999
0.8368661403656006,208.2813286393787
0.8442721366882324,208.2296592611488
0.8517630100250244,208.17815447040246
0.8592371940612793,208.1268042041248
0.8667540550231934,208.07559865606123
0.8746399879455566,208.02452827430346
0.8821899890899658,207.9735837587038
0.8896689414978027,207.92275605813757
0.8971099853515625,207.87203636762922
0.9045491218566895,207.82141612534934
0.9119679927825928,207.77088700950085
0.9194560050964355,207.7204409351029
0.9329140186309814,207.67007005069857
0.9404149055480957,207.6197667349683
0.948253870010376,207.569523593291
0.9559459686279297,207.51933345425172
0.9637308120727539,207.46918936608947
0.9716689586639404,207.41908459312418
0.9794130325317383,207.36901261214734
0.9870688915252686,207.31896710879352
0.9947128295898438,207.26894197390146
1.0024299621582031,207.21893129986748
1.0101747512817383,207.1689293770004
1.0177736282348633,207.11893068988536
1.025364637374878,207.06892991375346
1.0366215705871582,207.01892191087606
1.0485994815826416,206.9689017269786
1.0604944229125977,206.91886458767667
1.0744023323059082,206.86880589494945
1.0874874591827393,206.81872122364095
1.1010825634002686,206.76860631800284
1.113046407699585,206.71845708827144
1.1344084739685059,206.66826960729304
1.1461544036865234,206.6180401071901
1.1599812507629395,206.56776497607657
1.1717021465301514,206.5174407548203
1.1830470561981201,206.46706413385633
1.195281982421875,206.41663195005071
1.2059850692749023,206.36614118361808
1.2169620990753174,206.31558895509485
1.2263481616973877,206.26497252235822
1.2355051040649414,206.2142892777137
1.2450501918792725,206.16353674502227
1.2530372142791748,206.11271257689856
1.2607002258300781,206.06181455195238
1.2682063579559326,206.01084057209076
1.2757964134216309,205.95978865988096
1.283247470855713,205.90865695595613
1.2906904220581055,205.85744371648983
1.2981393337249756,205.8061473107166
1.305664300918579,205.75476621850913
1.3136944770812988,205.70329902800813
1.3270814418792725,205.65174443331318
1.334707498550415,205.6001012322073
1.3422706127166748,205.54836832395657
1.349846601486206,205.4965447071438
1.357506513595581,205.44462947755991
1.3650846481323242,205.39262182613737
1.3720624446868896,205.3405210369459
1.3784205913543701,205.28832648521797
1.3845536708831787,205.2360376354361
1.3906636238098145,205.1836540394503
1.3967595100402832,205.13117533466044
1.4028446674346924,205.07860124221978
1.4089086055755615,205.02593156529375
1.4149737358093262,204.97316618736244
1.4210267066955566,204.92030507055122
1.4270846843719482,204.8673482540131
1.433140754699707,204.81429585234082
1.4403338432312012,204.7611480540216
1.4479928016662598,204.7079051199231
1.457568883895874,204.65456738181962
1.471323013305664,204.6011352409468
1.4792749881744385,204.54760916659563
1.4872560501098633,204.49398969473017
1.4950079917907715,204.44027742664454
1.5030150413513184,204.3864730276457
1.5121090412139893,204.3325772257627
1.5221490859985352,204.27859081048982
1.5351312160491943,204.2245146315522
1.5477211475372314,204.17034959769896
1.5589680671691895,204.11609667552167
1.5737578868865967,204.06175688829504
1.583507776260376,204.00733131484463
1.5961356163024902,203.95282108843352
1.6067864894866943,203.89822739567202
1.619443416595459,203.8435514754472
1.6328134536743164,203.7887946178749
1.6454722881317139,203.73395816326493
1.655008316040039,203.6790435011129
1.6666581630706787,203.6240520691018
1.6853792667388916,203.5689853521255
1.6965391635894775,203.51384488132524
1.7066261768341064,203.4586322331448
1.716630220413208,203.4033490283937
1.7260632514953613,203.34799693133564
1.7342743873596191,203.29257764877923
1.7434163093566895,203.23709292918682
1.7514452934265137,203.18154456179533
1.7580671310424805,203.125934375748
1.7642593383789062,203.0702642392382


==> data/lotka_volterra_Second_Order/GN_fullRandomSample.csv <==
time,error
0.0,217.3061068434045
0.01772904396057129,217.06488475123098
0.04330301284790039,216.81443187678903
0.05888986587524414,216.5550744681394
0.07004380226135254,216.2872294787718
0.07995295524597168,216.01140285242457
0.08988189697265625,215.7281850170988
0.09983587265014648,215.4382436398826
0.11534285545349121,215.14231388527247
0.12495183944702148,214.84118659650497
0.13476777076721191,214.53569495967807
0.14446568489074707,214.22670029740638
0.15427470207214355,213.91507766355366
0.16400957107543945,213.6017018746524
0.17358946800231934,213.28743452658787
0.18327045440673828,212.97311242294802
0.1927814483642578,212.6595377025528
0.203230619430542,212.34746981531578
0.21392440795898438,212.03761937154533
0.22372031211853027,211.73064378903234
0.23337030410766602,211.42714458855716
0.24291729927062988,211.12766614171582
0.25820231437683105,210.83269565187157
0.26795530319213867,210.54266414509235
0.2782723903656006,210.25794825774418
0.2899303436279297,209.97887262621035
0.29946136474609375,209.70571270795506
0.30921244621276855,209.4386978885859
0.31874942779541016,209.17801475462798
0.3284435272216797,208.9238104349667
0.33793163299560547,208.67619593456823
0.34740662574768066,208.4352494019431
0.3568856716156006,208.20101928678176
0.3663516044616699,207.97352735657324
0.3759884834289551,207.75277155101963
0.3910496234893799,207.53872866106124
0.4010646343231201,207.33135682561146
0.41074371337890625,207.13059784397728
0.4204378128051758,206.93637930566302
0.431046724319458,206.7486165420495
0.4411427974700928,206.56721440645973
0.4507129192352295,206.39206889056788
0.4603159427642822,206.2230685860448
0.46990394592285156,206.0600960009228
0.4808659553527832,205.90302874043732
0.49216389656066895,205.7517405621276
0.5036568641662598,205.60610231489648
0.5150628089904785,205.46598277141922
0.5324459075927734,205.33124936296267
0.5440759658813477,205.20176882523543
0.5554418563842773,205.07740776342723
0.5669536590576172,204.95803314406905
0.5785086154937744,204.84351272087562
0.5901885032653809,204.73371540116918
0.6017475128173828,204.62851155900202
0.6130774021148682,204.52777330061588
0.6243915557861328,204.4313746873603
0.6356716156005859,204.33919192079048
0.646965503692627,204.2511034942008
0.6582505702972412,204.16699031448874
0.6695775985717773,204.0867357978294
0.6809544563293457,204.01022594234524
0.698439359664917,203.9373493805954
0.7105875015258789,203.8679974144519
0.7226834297180176,203.80206403463362
0.7336864471435547,203.73944592696165
0.7431695461273193,203.68004246712425
0.7527456283569336,203.62375570561665
0.7623546123504639,203.5704903442552
0.771883487701416,203.52015370556163
0.7813823223114014,203.4726556961486
0.7908623218536377,203.42790876509505
0.8004043102264404,203.38582785819173
0.8100643157958984,203.34633036883363
0.8199031352996826,203.30933608622732
0.8348832130432129,203.274767141518
0.844562292098999,203.24254795234341
0.8542253971099854,203.21260516626572
0.863903284072876,203.18486760348276
0.8735232353210449,203.1592661991358
0.8831124305725098,203.13573394552859
0.8930304050445557,203.11420583448879
0.9039523601531982,203.0946188001
0.9137463569641113,203.0769116619645
0.9232254028320312,203.06102506917847
0.9327104091644287,203.046901445119
0.9421913623809814,203.03448493316833
0.9519524574279785,203.02372134345205
0.9669773578643799,203.01455810066295
0.9766323566436768,203.00694419303628
0.9863002300262451,203.00083012249772
0.9959993362426758,202.9961678560366
1.0062892436981201,202.99291077831435
1.016268253326416,202.99101364553067
1.0259101390838623,202.99043254053979
1.0354530811309814,202.99112482924133
1.0450139045715332,202.99304911821164
1.0544989109039307,202.99616521359488
1.063978910446167,203.00043408121417
1.073847770690918,203.00581780792004
1.0835778713226318,203.01227956411864
1.098592758178711,203.01978356749055
1.1081745624542236,203.02829504786604
1.1179475784301758,203.03778021323134
1.1277155876159668,203.0482062168413
1.1373755931854248,203.05954112541784
1.146972417831421,203.07175388840557
1.156557559967041,203.08481430825697
1.1661036014556885,203.0986930117151
1.1756095886230469,203.11336142208324
1.18509840965271,203.12879173243638
1.1945862770080566,203.14495687975858
1.204315423965454,203.16183051997135
1.2137913703918457,203.17938700384553
1.2234294414520264,203.19760135374065
1.2381823062896729,203.21644924117498
1.247835397720337,203.23590696519037
1.2575113773345947,203.25595143147711
1.267183542251587,203.276560132258
1.2768654823303223,203.29771112688178
1.2867794036865234,203.31938302312955
1.296447515487671,203.3415549591934
1.3062255382537842,203.3642065863033
1.3161275386810303,203.38731805200518
1.3258676528930664,203.41086998404782
1.3353545665740967,203.4348434748497
1.3448317050933838,203.45922006656897
1.3544015884399414,203.48398173670893
1.3692975044250488,203.50911088427006
1.3789024353027344,203.5345903164221
1.3885774612426758,203.56040323567893
1.3982665538787842,203.58653322756584
1.4081363677978516,203.61296424874703
1.4177114963531494,203.6396806156216
1.4273254871368408,203.66666699335042
1.4369025230407715,203.6939083853094
1.446995496749878,203.7213901229625
1.4588613510131836,203.7490978561165
1.4701323509216309,203.7770175435794
1.4813895225524902,203.80513544417352
1.4926865100860596,203.83343810811274
1.5103845596313477,203.8619123687331
1.522228479385376,203.89054533454646
1.53359055519104,203.9193243816231
1.5458436012268066,203.9482371462878
1.5576176643371582,203.97727151811478
1.570129632949829,204.00641563321275
1.583249807357788,204.03565786779342
1.5929198265075684,204.0649868320082
1.602346658706665,204.09439136404913
1.6132025718688965,204.123860524497
1.6257705688476562,204.1533835909221
1.6406877040863037,204.18295005270815
1.6535866260528564,204.21254960610744
1.6632404327392578,204.24217214952043
1.678882360458374,204.27180777897226
1.688244342803955,204.30144678379915
1.69797945022583,204.3310796425315
1.707998514175415,204.36069701896128
1.7248125076293945,204.3902897583859
1.7543506622314453,204.41984888403485
1.7777845859527588,204.4493655936546
1.7978544235229492,204.47883125625674
1.819664478302002,204.50823740902607
1.841801404953003,204.53757575436367
1.8591454029083252,204.56683815708425
1.8755693435668945,204.59601664174173
1.895052433013916,204.6251033900907
1.9270546436309814,204.65409073866968
1.9441137313842773,204.68297117650377
1.9600398540496826,204.71173734292205
1.976719856262207,204.7403820254867
1.9927239418029785,204.76889815802392
2.008697032928467,204.79727881875357
2.0247111320495605,204.82551722852307
2.0398621559143066,204.85360674911286
2.054764986038208,204.88154088164706
2.068998098373413,204.90931326507933
2.0834362506866455,204.93691767474982
2.0969440937042236,204.96434802102652
2.1119909286499023,204.99159834800588
2.132459878921509,205.01866283229035
2.1452600955963135,205.0455357818168
2.158843994140625,205.0722116347522
2.173276901245117,205.09868495843617
2.1872949600219727,205.12495044838568
2.2009201049804688,205.15100292733402
2.2145450115203857,205.1768373443295
2.2280681133270264,205.2024487738622
2.2418100833892822,205.22783241504402
2.255418062210083,205.25298359080782
2.2688701152801514,205.27789774715285
2.2831521034240723,205.30257045241498
2.2958431243896484,205.32699739656678
2.309779167175293,205.35117439053366
2.33237624168396,205.37509736554722
2.3604862689971924,205.39876237250863
2.415769338607788,205.42216558136695
2.4773104190826416,205.44530328052107
2.521794319152832,205.4681718762315
2.548786163330078,205.49076789203943


==> data/lotka_volterra_Second_Order/GN_nomod.csv <==
time,error
0.0,217.3061068434045
0.8443679809570312,207.51594753415986
1.6755788326263428,210.43889555233864
2.485245943069458,204.72174845908796


==> data/lotka_volterra_Second_Order/GN_systematicRandomSample.csv <==
time,error
0.0,217.3061068434045
0.008589982986450195,216.91346606546634
0.018786907196044922,216.52044496479067
0.029162883758544922,216.12742175305314
0.03833580017089844,215.73477727565208
0.0472869873046875,215.34289248738457
0.05380392074584961,214.9521458699215
0.060235023498535156,214.56291083541078
0.06652712821960449,214.1755531618091
0.07327818870544434,213.7904285053552
0.08040809631347656,213.40788003386663
0.08723711967468262,213.02823622144916
0.09428715705871582,212.65180884081988
0.10851120948791504,212.27889118399023
0.11561918258666992,211.90975653585093
0.12406396865844727,211.54465691845198
0.13170385360717773,211.18382211678934
0.13837671279907227,210.82745899000696
0.14481687545776367,210.4757510652967
0.15128183364868164,210.12885840572977
0.15770387649536133,209.78691773784044
0.16436076164245605,209.45004282024303
0.17087268829345703,209.11832503094996
0.17739367485046387,208.79183414828694
0.1839737892150879,208.47061929859024
0.19036364555358887,208.1547100429063
0.19687867164611816,207.84411757484926
0.20334982872009277,207.53883600235804
0.2099137306213379,207.23884368731785
0.21643853187561035,206.94410461868475
0.22287464141845703,206.65456979684086
0.22928571701049805,206.37017860922742
0.23584675788879395,206.09086017977333
0.24806880950927734,205.81653467725022
0.25438785552978516,205.54711457015821
0.26070666313171387,205.2825058182937
0.2671334743499756,205.0226089934399
0.2737274169921875,204.76732032381844
0.2808375358581543,204.516532658902
0.2885763645172119,204.27013635294912
0.29506826400756836,204.0280200671383
0.3016684055328369,203.79007149148052
0.30870842933654785,203.55617798877617
0.31533145904541016,203.3262271637205
0.32183337211608887,203.1001073609579
0.32912158966064453,202.87770809635316
0.33609962463378906,202.65892042608704
0.34241652488708496,202.44363725837516
0.34877467155456543,202.23175361266843
0.35512876510620117,202.02316683117832
0.361480712890625,201.81777674746436
0.3678457736968994,201.61548581661532
0.3744196891784668,201.41619921138857
0.38672876358032227,201.21982488836494
0.393169641494751,201.02627362792984
0.3994767665863037,200.83545905158005
0.4057948589324951,200.64729761977588
0.41283273696899414,200.4617086132529
0.4191577434539795,200.2786141004187
0.4260127544403076,200.09793889320167
0.43245959281921387,199.9196104934394
0.43890857696533203,199.7435590316575
0.4454054832458496,199.56971719987556
0.4518156051635742,199.3980201798454
0.4582095146179199,199.2284055679591
0.46501946449279785,199.06081329788753
0.47175049781799316,198.89518556183643
0.4785425662994385,198.7314667312196
0.4849815368652344,198.56960327735092
0.4915015697479248,198.4095436927312
0.497936487197876,198.2512384133509
0.5043375492095947,198.09463974236965
0.5107715129852295,197.93970177547257
0.523186445236206,197.78638032811568
0.5294864177703857,197.63463286484358
0.5357863903045654,197.4844184307985
0.5458755493164062,197.33569758551823
0.5523276329040527,197.18843233907572
0.5588204860687256,197.04258609058166
0.5652832984924316,196.8981235690695
0.5727353096008301,196.7550107767407
0.5800542831420898,196.61321493454645
0.587172269821167,196.47270443006056
0.5942792892456055,196.3334487676033
0.6013822555541992,196.19541852054084
0.6084423065185547,196.05858528572145
0.6155273914337158,195.9229216399545
0.62259840965271,195.78840109848116
0.6296935081481934,195.65499807535053
0.6367695331573486,195.5226878456369
0.6439635753631592,195.39144650942083
0.6544864177703857,195.26125095745715
0.6649584770202637,195.13207883846295
0.6877326965332031,195.00390852794877
0.7011675834655762,194.87671909853006
0.7139096260070801,194.75049029164535
0.7244195938110352,194.6252024906147
0.7370917797088623,194.50083669498002
0.7484438419342041,194.37737449606408
0.7588739395141602,194.25479805368266
0.7720379829406738,194.13309007396361
0.7839670181274414,194.0122337882151
0.7932288646697998,193.8922129327784
0.8052887916564941,193.7730117298412
0.8150458335876465,193.6546148691343
0.824725866317749,193.53700749049216
0.8350348472595215,193.4201751672172
0.8417696952819824,193.30410389021006
0.8514118194580078,193.18878005283548
0.8583297729492188,193.07419043647315
0.8677675724029541,192.96032219672966
0.8747115135192871,192.8471628502697
0.890284538269043,192.73470026223896
0.8984153270721436,192.6229226342479
0.9069561958312988,192.51181849288628
0.9154610633850098,192.4013766787422
0.9245550632476807,192.2915863359004
0.9333570003509521,192.18243690189192
0.9408278465270996,192.0739180980776
0.9492499828338623,191.96601992043682
0.9581880569458008,191.85873263074987
0.9684929847717285,191.75204674814216
0.9766428470611572,191.64595304097946
0.9847667217254639,191.540442519099
0.9923787117004395,191.43550642635165
1.0002727508544922,191.33113623344255
1.0066769123077393,191.22732363106326
1.0130598545074463,191.12406052328407
1.0203239917755127,191.02133902121113
1.0271549224853516,190.9191514368847
1.0338099002838135,190.81749027740963
1.0408408641815186,190.71634823930737
1.0530059337615967,190.61571820307793
1.0594780445098877,190.5155932279635
1.0659880638122559,190.4159665468994
1.0723609924316406,190.31683156165337
1.0787310600280762,190.21818183812795
1.0852980613708496,190.12001110183715
1.0918641090393066,190.02231323353882
1.098297119140625,189.9250822650092
1.1049270629882812,189.82831237497658
1.1113152503967285,189.7319978851745
1.117826223373413,189.63613325653995
1.1242351531982422,189.5407130855303
1.1306240558624268,189.44573210055975
1.1372148990631104,189.3511851585535
1.1435930728912354,189.2570672416113
1.1502020359039307,189.16337345377235
1.1565570831298828,189.07009901788913
1.1629230976104736,188.97723927258747
1.1693570613861084,188.8847896693323
1.1758551597595215,188.79274576956797
1.1881310939788818,188.70110324195943
1.1946210861206055,188.60985785970414
1.2010071277618408,188.5190054979307
1.2073891162872314,188.42854213116863
1.2138803005218506,188.33846383089428
1.2203853130340576,188.24876676315114
1.2268693447113037,188.15944718622688
1.2333061695098877,188.07050144841332
1.2398531436920166,187.9819259858117
1.2464170455932617,187.89371732021343
1.2528200149536133,187.8058720570323
1.259220838546753,187.71838688329623
1.2657248973846436,187.63125856569496
1.272162914276123,187.54448394867646
1.2787449359893799,187.45805995260307
1.2854979038238525,187.37198357194953
1.291877031326294,187.2862518735536
1.2983489036560059,187.2008619949124
1.3055200576782227,187.11581114252274
1.3119618892669678,187.0310965902679
1.3246281147003174,186.9467156778439
1.3310911655426025,186.862665809225
1.3374722003936768,186.7789444511787
1.3438551425933838,186.6955491318046
1.3503482341766357,186.6124774391234
1.3568382263183594,186.52972701969315
1.3633131980895996,186.44729557726507
1.3697481155395508,186.3651808714744
1.3762481212615967,186.28338071655764
1.383730173110962,186.20189298010732
1.3902332782745361,186.120715581858
1.3966243267059326,186.03984649249622
1.4030883312225342,185.95928373250757
1.4094483852386475,185.8790253710438
1.4158194065093994,185.79906952482108
1.422196388244629,185.71941435704827
1.4285674095153809,185.6400580763712
1.4349365234375,185.5609989358509
1.44132661819458,185.48223523196006
1.4477465152740479,185.4037653036065
1.4598076343536377,185.32558753117553
1.4661316871643066,185.2477003355971
1.4725236892700195,185.17010217743223
1.4795997142791748,185.09279155598165
1.486670732498169,185.01576700841215
1.493126630783081,184.93902710890075
1.4997997283935547,184.86257046780727
1.506380558013916,184.7863957308475
1.5131964683532715,184.7105015783017


==> data/lotka_volterra_Second_Order/kSGD.csv <==
time,error
0.0,217.3061068434045
0.010994911193847656,265.05765332477984
0.020106792449951172,238.17465204111713
0.02822566032409668,232.5695392043537
0.03715944290161133,233.51450191996335
0.04535627365112305,237.7757235232061
0.05563616752624512,249.39452353116843
0.06496119499206543,266.80259697484024
0.07266640663146973,284.55652094515324
0.08263850212097168,291.19748340144116
0.08990740776062012,277.52433994644684
0.09682440757751465,247.23182994321436
0.10352826118469238,216.78443729355425
0.11063623428344727,192.4340732619739
0.1175992488861084,177.83432629730538
0.12363219261169434,167.43241784063397
0.13591623306274414,161.08953446985004
0.14239811897277832,156.49593329578974
0.14883708953857422,153.14376756157762
0.15669012069702148,150.46815090992948
0.16475701332092285,148.52107093380545
0.17284417152404785,146.76747390865563
0.18034005165100098,145.16950328483952
0.18682193756103516,143.84451802331358
0.19325685501098633,142.65507261872193
0.20001673698425293,141.55499226074448
0.20629572868347168,140.4798818558865
0.21267366409301758,139.52402739747842
0.21925783157348633,138.57842837545542
0.22548985481262207,137.66866899337919
0.2317807674407959,136.84550614989797
0.23812484741210938,136.00927277297293
0.24433279037475586,135.15411506143386
0.2507789134979248,134.29565400547594
0.25706982612609863,133.52602821208296
0.2633028030395508,132.71360007754888
0.2753589153289795,131.92089768394575
0.28172779083251953,131.1283507995772
0.28798961639404297,130.31134162690154
0.29424381256103516,129.5239472533495
0.300750732421875,128.71457042010923
0.30709171295166016,127.87124951928934
0.3134117126464844,127.03616084202417
0.3198728561401367,126.17611614707604
0.326171875,125.16251063469495
0.33257079124450684,124.23184655761729
0.3388216495513916,123.22344658523176
0.34506964683532715,122.23067494941743
0.35134053230285645,121.29192935090691
0.3576335906982422,120.2351810851133
0.3641486167907715,119.28601318958304
0.37049174308776855,118.1985507917635
0.37816357612609863,117.07756413627179
0.385866641998291,115.88575717425955
0.3934025764465332,114.74724508042257
0.4013066291809082,113.60806178132371
0.4161696434020996,112.5730787054922
0.42301058769226074,111.36470402505603
0.4293997287750244,110.1940987831275
0.4374687671661377,109.00045879180533
0.4441337585449219,107.94849528928465
0.45052361488342285,106.762145032733
0.4568307399749756,105.5906422177431
0.4631328582763672,104.49999813915615
0.4695117473602295,103.42852401394742
0.4757688045501709,102.31301219136417
0.48208189010620117,101.33453981968637
0.48830389976501465,100.3834177263667
0.49451780319213867,99.44384466223735
0.5009469985961914,98.49271763168272
0.5071530342102051,97.53715076878228
0.513361930847168,96.83679391214596
0.5196139812469482,96.09155665427913
0.5258140563964844,95.2412452632093
0.5320820808410645,94.61772081143666
0.5383880138397217,93.86367805706655
0.5501070022583008,93.24982000074107
0.5564088821411133,92.61055373810208
0.562553882598877,91.9695048130052
0.5698988437652588,91.36052415490204
0.5767199993133545,90.75814204139076
0.5830240249633789,90.2366159968828
0.5893280506134033,89.71831151273366
0.5959351062774658,89.28512038883116
0.602208137512207,88.80411652529015
0.6085660457611084,88.28167959552317
0.6148641109466553,87.77934741351125
0.6220612525939941,87.37763631345676
0.6284842491149902,87.03923425936551
0.6347782611846924,86.60810431166702
0.6427292823791504,86.33674925661296
0.6503922939300537,85.89444588255151
0.6579923629760742,85.55323582431403
0.6655693054199219,85.27379008814657
0.6719973087310791,85.02811750290078
0.6784944534301758,84.75588492723658
0.6904973983764648,84.45798548429676
0.6973395347595215,84.21106516042023
0.7042324542999268,83.87033019683065
0.7105634212493896,83.64780894609599
0.7170145511627197,83.45547216010226
0.7233455181121826,83.29028659916902
0.7297303676605225,83.03430581111681
0.736039400100708,82.92186353770943
0.7423794269561768,82.55996949181342
0.7486324310302734,82.37906979116597
0.7549285888671875,82.07497597134693
0.7612035274505615,81.89458859101505
0.7676205635070801,81.74892963178868
0.7738804817199707,81.5284056040844
0.780186653137207,81.25576146271196
0.7864866256713867,80.96938093150337
0.7928495407104492,80.83410990545366
0.8002355098724365,80.59101292244647
0.8068914413452148,80.31374659992684
0.813096284866333,80.12289520275306
0.8248441219329834,79.94960083075594
0.8311469554901123,79.77212633943446
0.837867021560669,79.62072553405406
0.84511399269104,79.41535063471507
0.851503849029541,79.25736699898285
0.8578977584838867,79.0006562212571
0.8642778396606445,78.7515056299144
0.8709807395935059,78.6270062059489
0.8773329257965088,78.40086492955876
0.8837077617645264,78.17988239972215
0.8900947570800781,77.94946049780357
0.8966329097747803,77.81549737401984
0.9029808044433594,77.61251042741893
0.9092957973480225,77.4968197949587
0.9158449172973633,77.4098052208605
0.9221529960632324,77.29447360932957
0.9285118579864502,77.09001138709229
0.934882640838623,76.85713360374548
0.9412815570831299,76.65943277198268
0.9531316757202148,76.53661953099122
0.9594147205352783,76.37196644495616
0.9658515453338623,76.16975664095239
0.9722347259521484,76.05708747734327
0.9787206649780273,75.86759360800154
0.9851546287536621,75.7580231197208
0.9915714263916016,75.5517368802584
0.9982142448425293,75.34306642346388
1.0046422481536865,75.20515880785463
1.0111000537872314,75.0862079941366
1.0175390243530273,75.00097445667937
1.0239548683166504,74.86791638707925
1.030277967453003,74.7667910975803
1.03792405128479,74.56171190312712
1.044166088104248,74.40110564245762
1.0504839420318604,74.3635272357468
1.0567641258239746,74.22404472667382
1.0631229877471924,74.1189237543216
1.069493055343628,73.9839487368023
1.075963020324707,73.8786050444751
1.087773084640503,73.71323161479887
1.094029188156128,73.57292913222258
1.100555181503296,73.44910649395423
1.1069912910461426,73.28980995409513
1.1135003566741943,73.19871288920562
1.1200292110443115,73.12895267647036
1.1265342235565186,72.9888952055143
1.1330020427703857,72.86529107620419
1.1420068740844727,72.74798609054238
1.1531996726989746,72.65325151355452
1.1682016849517822,72.57186367186956
1.1789307594299316,72.46012798734222
1.189673900604248,72.34968067819824
1.202651023864746,72.31277684103483
1.2127962112426758,72.23551935842613
1.223041296005249,72.1104423039278
1.2326602935791016,72.09702136990127
1.240375280380249,72.08356275863503
1.246732234954834,72.02979902118155
1.2533423900604248,71.98690698242967
1.2655143737792969,71.87689067360311
1.2720744609832764,71.79578606695166
1.2784614562988281,71.71228434017634
1.2858004570007324,71.65330031601832
1.2923855781555176,71.60967151400328
1.2990484237670898,71.53568209783498
1.305389404296875,71.44090901446684
1.311720609664917,71.39749129413538
1.3181564807891846,71.3207317592883
1.3245325088500977,71.26762354682285
1.331061601638794,71.18544397787765
1.3375575542449951,71.12212367751437
1.3440816402435303,71.0498356151847
1.3520746231079102,70.97938002835868
1.359825611114502,70.91916103400729
1.367539644241333,70.86663631163466
1.3751907348632812,70.82433143165899
1.382859706878662,70.75320845825843
1.3905746936798096,70.68434155804304
1.3985016345977783,70.6360316694011
1.4119205474853516,70.59145106281468
1.4196674823760986,70.5544099735258
1.427464485168457,70.50808242423585
1.4352483749389648,70.46571707860984
1.4430172443389893,70.44514323651347
1.4507503509521484,70.41336263536988


==> data/vanderpol_First_Order/GD_allToNearest.csv <==
time,error
0.0,1091.0299920628572
0.015729904174804688,757.927937914756
0.024649858474731445,695.6418298765149
0.03325700759887695,675.3968128464826
0.04137706756591797,665.0084805690299
0.056243896484375,657.8885841003121
0.06474590301513672,651.7788420675164
0.07281684875488281,645.8389852740307
0.0806727409362793,639.7995706950293
0.08812689781188965,633.633745484893
0.1021108627319336,627.4121369913117
0.1103370189666748,621.2350689744345
0.11829805374145508,615.2009660489985
0.12580513954162598,609.3927704227176
0.13907909393310547,603.8735873389958
0.14749407768249512,598.6869917482876
0.15548324584960938,593.8594829410898
0.16316533088684082,589.4036738836579
0.17037224769592285,585.3214492572577
0.18417119979858398,581.6067274292938
0.19248533248901367,578.2477060440905
0.20023417472839355,575.2286068593965
0.20761418342590332,572.5309977034909
0.22071409225463867,570.1347858877463
0.22905421257019043,568.0189692654877
0.2370281219482422,566.1622128284771
0.24460625648498535,564.5432989576275
0.2517862319946289,563.1414826062434
0.26534342765808105,561.9367704040554
0.2736244201660156,560.9101349013574
0.28148937225341797,560.0436710799597
0.2890005111694336,559.3207007169553
0.30195140838623047,558.7258301207561
0.31026148796081543,558.2449673069191
0.31832265853881836,557.8653052603852
0.32599663734436035,557.5752782206914
0.3331446647644043,557.364497814194
0.3466527462005615,557.2236753670506
0.3549346923828125,557.1445359630953
0.36284375190734863,557.1197288832773
0.3702566623687744,557.1427380909943
0.38315367698669434,557.2077954984907
0.39153552055358887,557.3097989203375
0.3996696472167969,557.4442359219989
0.4073646068572998,557.6071142121949
0.41448974609375,557.7948988010627
0.42815470695495605,558.0044558369378
0.4365198612213135,558.2330028233149
0.44437575340270996,558.4780647846233
0.4518108367919922,558.737435876435
0.4647238254547119,559.0091459063093
0.47304701805114746,559.2914312329798
0.4812028408050537,559.5827095332091
0.48883771896362305,559.8815579597843
0.4959597587585449,560.1866942550314
0.5093748569488525,560.4969604276728
0.517629861831665,560.8113086442094
0.5254857540130615,561.12878902765
0.5329265594482422,561.4485390948934
0.5458123683929443,561.7697745993418
0.5541973114013672,562.0917815769543
0.5623023509979248,562.4139094218075
0.5700953006744385,562.7355648419365
0.5772814750671387,563.0562065676955
0.5907742977142334,563.3753407033762
0.5990481376647949,563.692516629071
0.6068921089172363,564.0073233733882
0.6144900321960449,564.319386389669
0.6272950172424316,564.6283646784007
0.6356401443481445,564.9339482071679
0.6437911987304688,565.2358555870459
0.6514902114868164,565.5338319702961
0.6587262153625488,565.8276471399913
0.6721711158752441,566.1170937663625
0.6804969310760498,566.4019858087337
0.6882758140563965,566.6821570450686
0.695732831954956,566.9574597140121
0.7083308696746826,567.2277632564302
0.7170460224151611,567.4929531457011
0.7251811027526855,567.7529297973998
0.7328760623931885,568.0076075505734
0.7400131225585938,568.2569137139327
0.7533812522888184,568.5007876711308
0.7616682052612305,568.7391800404063
0.769564151763916,568.9720518842121
0.7770659923553467,569.1993739652706
0.7842710018157959,569.4211260458178
0.7980990409851074,569.6372962272941
0.8062002658843994,569.84788032796
0.8139452934265137,570.0528812962838
0.8211431503295898,570.2523086580845
0.834517240524292,570.4461779956463
0.8428442478179932,570.6345104571784
0.8507363796234131,570.81733229505
0.8581123352050781,570.9946744314495
0.865328311920166,571.1665720500862
0.8790891170501709,571.3330642126942
0.8872661590576172,571.49419349919
0.8950769901275635,571.6500056702837
0.9022531509399414,571.8005493515078
0.9155712127685547,571.9458757375859
0.9238662719726562,572.0860383161748
0.9318771362304688,572.2210926099723
0.9394800662994385,572.3510959362873
0.9467129707336426,572.4761071831605
0.9605181217193604,572.5961866011586
0.968682050704956,572.7113956100263
0.9764602184295654,572.8217966193365
0.9837632179260254,572.9274528624582
0.9970541000366211,573.028428242954
1.0053880214691162,573.1247871928277
1.0133960247039795,573.2165945418296
1.0210039615631104,573.3039153971948
1.0282490253448486,573.3868150331775
1.0420329570770264,573.4653587897855
1.0502989292144775,573.5396119800967
1.0581068992614746,573.6096398056571
1.0653090476989746,573.6755072793874
1.0785200595855713,573.7372791555194
1.086906909942627,573.7950198661088
1.094925880432129,573.848793463621
1.102461814880371,573.8986635692158
1.1095349788665771,573.9446933263112
1.1231670379638672,573.9869453590137
1.131608009338379,574.0254817351337
1.1393520832061768,574.0603639333503
1.1465611457824707,574.0916528143151
1.1597130298614502,574.1194085952897
1.1680140495300293,574.143690828131
1.1759860515594482,574.1645583802909
1.183584213256836,574.1820694186565
1.190690040588379,574.1962813959075
1.2046072483062744,574.2072510392882
1.2128663063049316,574.215034341516
1.2206192016601562,574.219686553645
1.227919340133667,574.2212621797643
1.2410264015197754,574.2198149733221
1.2494292259216309,574.2153979349342
1.2574782371520996,574.2080633115773
1.2650442123413086,574.197862596969
1.2721562385559082,574.1848465330845
1.2859141826629639,574.169065112656
1.2942321300506592,574.1505675825866
1.3019533157348633,574.1294024481509
1.3091931343078613,574.1056174779211
1.3221240043640137,574.0792597093439
1.330458164215088,574.050375454854
1.3384740352630615,574.0190103085215
1.3461511135101318,573.9852091531178
1.353323221206665,573.9490161675594
1.367023229598999,573.9104748347185


==> data/vanderpol_First_Order/GD_allToUpper.csv <==
time,error
0.0,1091.0299920628572
0.011898994445800781,729.3165189766826
0.01990509033203125,687.1167982950963
0.027917146682739258,670.6085791969705
0.035549163818359375,661.3425134943213
0.04290604591369629,654.5036878510126
0.054368019104003906,648.3599576470712
0.06185102462768555,642.2811751437046
0.06912899017333984,636.0931702673971
0.07605910301208496,629.8128045303484
0.08698606491088867,623.5281022956011
0.0943901538848877,617.3425795791836
0.10161519050598145,611.3503938504805
0.10856413841247559,605.6268798487325
0.11548900604248047,600.226742151806
0.12636494636535645,595.1858146838688
0.13359403610229492,590.5241771851662
0.14063286781311035,586.2494710517543
0.14754700660705566,582.3598728025923
0.1584460735321045,578.8465386994433
0.1658639907836914,575.6955225539411
0.17324209213256836,572.8892515111942
0.18022704124450684,570.4076650687726
0.1873610019683838,568.2291111237531
0.19853901863098145,566.3310690912106
0.20584702491760254,564.6907455453388
0.2128899097442627,563.2855680437456
0.219804048538208,562.0935896713703
0.23056793212890625,561.0938100038318
0.23789477348327637,560.2664161362254
0.2450098991394043,559.5929483123265
0.25197792053222656,559.0563968516393
0.2588949203491211,558.6412392769087
0.26972103118896484,558.3334280698152
0.27698493003845215,558.1203400512793
0.2840609550476074,557.9906980347172
0.2910940647125244,557.9344743521684
0.30190110206604004,557.9427843798342
0.3092679977416992,558.0077765486681
0.3166320323944092,558.1225237168348
0.3235929012298584,558.2809193339682
0.3305230140686035,558.4775806105496
0.34110093116760254,558.7077599384838
0.34818100929260254,558.9672650799517
0.35525012016296387,559.2523881201103
0.36226820945739746,559.5598428291845
0.3731670379638672,559.8867098626147
0.3805248737335205,560.2303891107596
0.3877077102661133,560.588558463516
0.39470481872558594,560.959138257417
0.4016399383544922,561.3402607056197
0.41260790824890137,561.7302436624182
0.41988086700439453,562.1275681339533
0.42693090438842773,562.5308590100447
0.43386387825012207,562.938868553882
0.4444408416748047,563.3504622451359
0.4517388343811035,563.7646066257594
0.45879173278808594,564.1803588462636
0.46579670906066895,564.5968576533041
0.47271060943603516,565.0133155972011
0.48362278938293457,565.429012270918
0.49085378646850586,565.843288420515
0.4981577396392822,566.2555407915418
0.5050919055938721,566.6652175969654
0.515859842300415,567.0718145100033
0.5233469009399414,567.4748711007693
0.5306408405303955,567.8739676483937
0.5376508235931396,568.2687222715965
0.54457688331604,568.6587883298374
0.5555970668792725,569.04385205516
0.5630009174346924,569.4236303815804
0.5702221393585205,569.7978689443788
0.5771520137786865,570.1663402264201
0.5878071784973145,570.5288418326577
0.5952861309051514,570.8851948771252
0.6026360988616943,571.2352424696123
0.6096532344818115,571.5788482914156
0.6165633201599121,571.9158952514778
0.6272952556610107,572.2462842157317
0.6345822811126709,572.5699328037932
0.6416723728179932,572.8867742480934
0.6485943794250488,573.196756311441
0.6591622829437256,573.4998402595927
0.6668252944946289,573.7959998860034
0.674213171005249,574.0852205862669
0.6813223361968994,574.3674984801299
0.6882894039154053,574.6428395791963
0.6993362903594971,574.9112589985425
0.7067384719848633,575.1727802107329
0.7137894630432129,575.4274343406945
0.7207074165344238,575.6752595000452
0.7312595844268799,575.9163001594842
0.738675594329834,576.1506065579075
0.7459225654602051,576.3782341469098
0.752922534942627,576.5992430693212
0.7598357200622559,576.8136976705117
0.7707977294921875,577.0216660411055
0.7781856060028076,577.2232195898047
0.7854397296905518,577.4184326450481
0.7923836708068848,577.6073820841806
0.8029975891113281,577.7901469888211
0.8103606700897217,577.9668083252602
0.8175246715545654,578.1374486485172
0.8245465755462646,578.3021518289196
0.8314685821533203,578.46100279992
0.842200517654419,578.614087326075
0.8495495319366455,578.7614917899149
0.8566336631774902,578.9033029967144
0.8635494709014893,579.0396079960092
0.8741326332092285,579.1704939188309
0.8814675807952881,579.2960478296955
0.888629674911499,579.4163565923565
0.8956866264343262,579.5315067483805
0.9028136730194092,579.6415844077262
0.9136807918548584,579.7466751504594
0.9209916591644287,579.846863938767
0.9280686378479004,579.9422350386034
0.9350035190582275,580.0328719501645
0.9454116821289062,580.1188573465822
0.9527835845947266,580.2002730201626
0.9598727226257324,580.2771998355845
0.9669206142425537,580.3497176894759
0.9738388061523438,580.4179054758961
0.9845998287200928,580.4818410571488
0.9919657707214355,580.5416012395034
0.9990668296813965,580.5972617534508
1.0061988830566406,580.6488972379656
1.0131378173828125,580.6965812285176
1.0242037773132324,580.7403861484356
1.031388759613037,580.7803833032784
1.0384247303009033,580.816642878
1.0453407764434814,580.8492339365258
1.0562098026275635,580.8782244235701
1.0634958744049072,580.9036811684197
1.0706448554992676,580.9256698904868
1.0776190757751465,580.9442552064224
1.084571123123169,580.9595006386024
1.0956480503082275,580.9714686248432
1.1028342247009277,580.980220529197
1.109999179840088,580.9858166536261
1.116955041885376,580.9883162505125
1.127540111541748,580.9877775358692
1.1347992420196533,580.9842577030744
1.141855239868164,580.9778129371251
1.1487960815429688,580.9684984293053
1.1557061672210693,580.9563683921216
1.166778326034546,580.9414760745582
1.1741023063659668,580.9238737774488
1.1811692714691162,580.9036128690288
1.1881043910980225,580.8807438005521
1.1989073753356934,580.8553161219296


==> data/vanderpol_First_Order/GD_averageToNearest.csv <==
time,error
0.0,1091.0299920628572
0.00816798210144043,735.9649878290126
0.016192913055419922,705.6378259741637
0.02402973175048828,685.0734756996592
0.03138470649719238,670.0816225222114
0.04431462287902832,658.6274847116683
0.051918745040893555,649.5803851184
0.059517621994018555,642.2544249686158
0.06674647331237793,636.2063406312554
0.07363557815551758,631.13546183809
0.08026671409606934,626.8298372181115
0.09265375137329102,623.1352833801218
0.10007262229919434,619.9366621478515
0.10725975036621094,617.1460647750419
0.11387872695922852,614.6950852960153
0.12033462524414062,612.5296122199684
0.13220453262329102,610.6062243333839
0.1395854949951172,608.8896385159229
0.14681243896484375,607.3508653446471
0.15346550941467285,605.9658517759791
0.15992355346679688,604.7144658449014
0.1715404987335205,603.5797259150218
0.17894744873046875,602.5472076810239
0.18633151054382324,601.6045823155653
0.1931166648864746,600.7412527058026
0.1995995044708252,599.948063984424
0.2109997272491455,599.2170709890659
0.21848368644714355,598.5413498144386
0.2258315086364746,597.9148438577462
0.2328023910522461,597.3322370993376
0.23928546905517578,596.7888490745057
0.2456965446472168,596.2805472608767
0.25783848762512207,595.8036735544581
0.26516151428222656,595.3549822238097
0.2721986770629883,594.9315872775038
0.2786886692047119,594.530917599733
0.28555870056152344,594.1506785337876
0.2976236343383789,593.7888188471752
0.30507850646972656,593.4435022115973
0.31220436096191406,593.113082489269
0.3188633918762207,592.7960822429463
0.325331449508667,592.4911739882344
0.33712053298950195,592.197163788195
0.34441256523132324,591.9129768565152
0.35158467292785645,591.6376448893635
0.3581876754760742,591.370294890323
0.36464357376098633,591.110139289202
0.37607765197753906,590.8564671856717
0.38334178924560547,590.6086365736037
0.39069366455078125,590.3660674229839
0.3976907730102539,590.1282355137303
0.4042487144470215,589.8946669304287
0.41552281379699707,589.6649331393722
0.42292189598083496,589.4386465799681
0.43030595779418945,589.2154567112702
0.43730998039245605,588.995046462235
0.4438190460205078,588.7771290406532
0.45026707649230957,588.561445061388
0.4622461795806885,588.3477599593748
0.46958422660827637,588.1358616568377
0.4767422676086426,587.9255584580285
0.48333120346069336,587.7166771476662
0.4898083209991455,587.5090612721165
0.50160813331604,587.3025695846658
0.5089461803436279,587.0970746383191
0.5161771774291992,586.8924615113818
0.5228052139282227,586.6886266526707
0.5292670726776123,586.4854768345677
0.5409550666809082,586.2829282034686
0.5483748912811279,586.0809054181423
0.5557339191436768,585.8793408675896
0.5625259876251221,585.6781739608323
0.5690109729766846,585.4773504817728
0.5803451538085938,585.2768220029936
0.5876369476318359,585.0765453530348
0.5949978828430176,584.8764821320271
0.6019229888916016,584.6765982713437
0.608422040939331,584.4768636330847
0.619560956954956,584.2772516457754
0.6270051002502441,584.0777389729351
0.6344099044799805,583.8783052115432
0.6415479183197021,583.6789326176121
0.6481578350067139,583.4796058565015
0.6546058654785156,583.2803117756071
0.6664268970489502,583.0810391975285
0.6737558841705322,582.881778731747
0.6809098720550537,582.6825226032761
0.6875147819519043,582.483264496623
0.6939568519592285,582.2839994137859
0.7057228088378906,582.0847235450126
0.7130839824676514,581.8854341511435
0.7204189300537109,581.6861294565279
0.727107048034668,581.4868085515874
0.733583927154541,581.2874713041205
0.745063066482544,581.088118278642
0.752432107925415,580.8887506629542
0.7598412036895752,580.6893702013864
0.7667200565338135,580.4899791340512
0.7732362747192383,580.2905801416391
0.7845232486724854,580.0911762951935
0.7919182777404785,579.8917710105161
0.7992701530456543,579.692368006667
0.8063712120056152,579.4929712683316
0.8129072189331055,579.2935850116091
0.8193573951721191,579.0942136529718
0.8312942981719971,578.8948617810979
0.8386554718017578,578.6955341313351
0.8458364009857178,578.4962355625269
0.8524224758148193,578.2969710360347
0.8588573932647705,578.0977455967646
0.8706943988800049,577.8985643559394
0.8779995441436768,577.699432475597
0.8852393627166748,577.5003551545159
0.8918564319610596,577.3013376155683
0.8983144760131836,577.1023850942694
0.9100394248962402,576.9035028284992
0.9173293113708496,576.7046960492364
0.924518346786499,576.5059699722373
0.9311673641204834,576.307329790577
0.9376623630523682,576.10878066796
0.9491064548492432,575.9103277327567
0.9563565254211426,575.7119760726652
0.9635474681854248,575.5137307299804
0.9702534675598145,575.3155966973842
0.9768996238708496,575.1175789142316
0.9880084991455078,574.9196822632697
0.9952914714813232,574.721911567776
1.0024943351745605,574.5242715890223
1.0094263553619385,574.3267670241252
1.0160284042358398,574.1294025041489
1.0224595069885254,573.9321825925188
1.034318447113037,573.7351117836529
1.0415654182434082,573.5381945018336
1.0485413074493408,573.3414351002813
1.055147409439087,573.1448378604086
1.0616393089294434,572.948406991257
1.0732762813568115,572.7521466290484
1.0805244445800781,572.5560608369069
1.0875353813171387,572.360153604705
1.094099521636963,572.1644288489894
1.1005735397338867,571.9688904130279
1.112095594406128,571.7735420669698
1.1194145679473877,571.5783875080097
1.126610517501831,571.3834303607339
1.1332166194915771,571.1886741774266
1.1396746635437012,570.9941224385103
1.1507925987243652,570.7997785529914
1.1580026149749756,570.6056458589867
1.1650986671447754,570.4117276242424
1.1717727184295654,570.2180270467591
1.1782548427581787,570.0245472553681


==> data/vanderpol_First_Order/GD_averageToUpper.csv <==
time,error
0.0,1091.0299920628572
0.008147954940795898,729.3342054459882
0.016262054443359375,687.0800150187656
0.029726028442382812,670.5218670820159
0.03782820701599121,661.201107235059
0.045452117919921875,654.3044489081556
0.05295991897583008,648.1025378591198
0.0603337287902832,641.9676517123257
0.06742072105407715,635.7273712491822
0.08059453964233398,629.3996452982466
0.08826732635498047,623.0730229253886
0.0957193374633789,616.8511080881995
0.10264420509338379,610.8278374591364
0.10938835144042969,605.0781330656304
0.12200236320495605,599.6561906553274
0.12971043586730957,594.5973086231193
0.13716745376586914,589.9210474882245
0.14411354064941406,585.6345666422972
0.1507105827331543,581.7356031464655
0.16280651092529297,578.2149127131997
0.1705155372619629,575.05818025282
0.17806053161621094,572.2474883598072
0.18506956100463867,569.7624509244437
0.1917896270751953,567.5811063111864
0.2035667896270752,565.6806399592422
0.21138286590576172,564.0379812223424
0.21902680397033691,562.6302993258536
0.22613978385925293,561.435410249406
0.2328968048095703,560.4320996737412
0.2393507957458496,559.6003652875569
0.25214481353759766,558.9215828403417
0.2597777843475342,558.3786026514239
0.26711273193359375,557.955785599805
0.2740297317504883,557.638989201697
0.2807278633117676,557.4155149667414
0.29324793815612793,557.2740278617504
0.3009319305419922,557.2044576313535
0.30838990211486816,557.1978902140911
0.3153839111328125,557.2464558145786
0.3221011161804199,557.3432185509854
0.33440303802490234,557.4820711246025
0.34208202362060547,557.6576367224433
0.34961700439453125,557.8651793840564
0.3566930294036865,558.1005233269241
0.36350393295288086,558.3599811998403
0.3758509159088135,558.6402908827474
0.3835930824279785,558.93856023583
0.3912949562072754,559.2522190857795
0.3984689712524414,559.5789776939695
0.40529513359069824,559.9167909565856
0.4172060489654541,560.2638276227559
0.4250781536102295,560.6184438708566
0.43270230293273926,560.9791606458846
0.4400203227996826,561.3446442260797
0.4469132423400879,561.7136895511311
0.4535202980041504,562.0852059042995
0.4661693572998047,562.4582045960789
0.47383546829223633,562.8317883464389
0.4812455177307129,563.2051421064941
0.4882035255432129,563.5775250989237
0.4949154853820801,563.9482638895768
0.5079054832458496,564.3167463316223
0.5161774158477783,564.6824162481383
0.5241453647613525,565.0447687400588
0.5317583084106445,565.4033460244441
0.5391833782196045,565.7577337231202
0.5518414974212646,566.1075575347228
0.5597996711730957,566.4524802340425
0.5674855709075928,566.7921989517158
0.5746867656707764,567.1264426951032
0.5816977024078369,567.4549700776413
0.5939047336578369,567.7775672293872
0.6016156673431396,568.094045866094
0.6092486381530762,568.4042414978227
0.6165566444396973,568.7080117614449
0.6235575675964355,569.0052348637792
0.6302006244659424,569.2958081244889
0.643195629119873,569.5796466095233
0.6508338451385498,569.8566818473408
0.6582098007202148,570.1268606215135
0.6651349067687988,570.390143834061
0.6718268394470215,570.646505434863
0.6844587326049805,570.895931412968
0.6922309398651123,571.1384188463239
0.6997067928314209,571.3739750066302
0.7066745758056641,571.6026165165924
0.7134144306182861,571.8243685569255
0.7258095741271973,572.0392641207508
0.7334895133972168,572.2473433131992
0.7409415245056152,572.4486526941289
0.747896671295166,572.6432446620006
0.7546055316925049,572.8311768770109
0.7666723728179932,573.0125117216916
0.7743005752563477,573.1873157971967
0.7818305492401123,573.3556594536134
0.7888624668121338,573.5176163526086
0.7954504489898682,573.6732630608354
0.8071823120117188,573.8226786724906
0.8148553371429443,573.9659444595729
0.8224263191223145,574.1031435482664
0.8296494483947754,574.23436062012
0.8363485336303711,574.3596816365199
0.8427674770355225,574.4791935852157
0.8554346561431885,574.5929842474991
0.8630867004394531,574.7011419848639
0.8703286647796631,574.8037555438863
0.8771326541900635,574.9009138781587
0.8835875988006592,574.9927059862766
0.8959255218505859,575.079220764631
0.9036004543304443,575.1605468741915
0.9108924865722656,575.236772620151
0.9177124500274658,575.3079858436677
0.9241623878479004,575.3742738246889
0.9363465309143066,575.4357231951719
0.9440295696258545,575.4924198618238
0.9514346122741699,575.544448937712
0.9583325386047363,575.5918946819589
0.9648573398590088,575.6348404469892
0.9767663478851318,575.6733686326645
0.9844331741333008,575.7075606466956
0.9919381141662598,575.737496870887
0.9989931583404541,575.7632566326844
1.0055701732635498,575.7849181815392
1.0172152519226074,575.8025586696857
1.024909257888794,575.816254136937
1.032562255859375,575.8260794991005
1.040102243423462,575.8321085397083
1.047227144241333,575.8344139047281
1.0541951656341553,575.8330670999205
1.0669612884521484,575.8281384906613
1.0746681690216064,575.819697303914
1.0821290016174316,575.8078116320742
1.089062213897705,575.7925484386618
1.095804214477539,575.773973565417
1.1081271171569824,575.7521517408251
1.1157913208007812,575.727146589821
1.1231193542480469,575.6990206444945
1.1300263404846191,575.6678353557643
1.1366972923278809,575.6336511057842
1.148815393447876,575.5965272210409
1.1565053462982178,575.5565219860288
1.1640005111694336,575.5136926573743
1.1709644794464111,575.4680954783852
1.1775455474853516,575.4197856938964
1.189335584640503,575.3688175653684
1.1970276832580566,575.315244386178
1.2046666145324707,575.2591184970319
1.2117717266082764,575.2004913014899
1.218653678894043,575.13941328149
1.2250957489013672,575.0759340129052
1.2378556728363037,575.010102181039


==> data/vanderpol_First_Order/GD_fullRandomSample.csv <==
time,error
0.0,1091.0299920628572
0.013014078140258789,478.78483445645463
0.02596306800842285,1026.0655376057246
0.04406309127807617,1022.6314954058635
0.05656003952026367,1019.9589799201951
0.06849789619445801,1017.7537409924258
0.080535888671875,1015.8298467220952
0.09785079956054688,1014.0730016805668
0.10992574691772461,1012.4139033388935
0.12130069732666016,1010.8108129258386
0.1372218132019043,1009.2386654092785
0.14934086799621582,1007.6824156264942
0.16066384315490723,1006.1330189721688
0.1758279800415039,1004.5850178548783
0.18775391578674316,1003.0350967059837
0.1993567943572998,1001.4812180143379
0.21010184288024902,999.9221059520119
0.226118803024292,998.3569376788087
0.23790383338928223,996.7851586783491
0.24888086318969727,995.2063721725467
0.26433277130126953,993.6202727925128
0.2759706974029541,992.0266066998374
0.28738975524902344,990.4251475215594
0.2978987693786621,988.8156817415363
0.31400179862976074,987.1979997454307
0.32574987411499023,985.5718902427657
0.3363628387451172,983.9371367017417
0.3519167900085449,982.2935149780799
0.3635368347167969,980.6407916455968
0.37467384338378906,978.9787227318607
0.38513875007629395,977.307052679232
0.40145087242126465,975.6255134216259
0.41332173347473145,973.9338235094319
0.4243626594543457,972.2316872398736
0.44034266471862793,970.5187937649707
0.4521927833557129,968.7948161580164
0.4634208679199219,967.0594104245383
0.47866082191467285,965.3122144461506
0.4903538227081299,963.5528468475251
0.5019237995147705,961.7809057766797
0.5125555992126465,959.9959675890696
0.5286567211151123,958.19758542524
0.5403947830200195,956.3852876710354
0.5512287616729736,954.5585762885029
0.5668187141418457,952.7169250040596
0.5785624980926514,950.8597773394853
0.5898745059967041,948.986544469046
0.6002814769744873,947.0966028848514
0.6164865493774414,945.1892918496502
0.6282703876495361,943.2639106142806
0.6389594078063965,941.3197153740629
0.6547873020172119,939.3559159349303
0.6666693687438965,937.3716720569369
0.6778273582458496,935.3660894380158
0.6929614543914795,933.3382152965704
0.7048425674438477,931.2870335056372
0.7164855003356934,929.2114592253341
0.727210521697998,927.110332972893
0.7429976463317871,924.9824140614296
0.7546937465667725,922.8263733289009
0.7655277252197266,920.6407850678492
0.7808618545532227,918.4241180536645
0.7926437854766846,916.1747255543963
0.8039708137512207,913.8908341881285
0.8144500255584717,911.5705314741512
0.8306498527526855,909.2117519010255
0.8422586917877197,906.812261308122
0.8529326915740967,904.3696393457591
0.8686165809631348,901.8812597428655
0.8801815509796143,899.3442680685813
0.8911325931549072,896.7555566242725
0.9061596393585205,894.1117360443749
0.9179954528808594,891.4091031158423
0.9295384883880615,888.643604245735
0.9401204586029053,885.8107939117968
0.9559414386749268,882.9057873191548
0.9679334163665771,879.9232063549783
0.9790225028991699,876.8571177763731
0.9943375587463379,873.7009623827909
1.0060524940490723,870.4474737035824
1.0174264907836914,867.088584469787
1.0279417037963867,863.6153188244868
1.0440306663513184,860.0176678477671
1.0558016300201416,856.2844455128424
1.0666446685791016,852.403121627803
1.0822606086730957,848.3596276213484
1.0939826965332031,844.1381301571489
1.105088710784912,839.7207664453244
1.1155304908752441,835.0873336646549
1.1318285465240479,830.2149229689578
1.1433255672454834,825.0774858967413
1.1539044380187988,819.6453172764501
1.169663429260254,813.8844333479078
1.1813642978668213,807.7558158811241
1.192195177078247,801.2144810647966
1.20737624168396,794.208313381233
1.2191221714019775,786.6765754538355
1.230525016784668,778.5479579526432
1.2410640716552734,769.7379570162466
1.2570641040802002,760.145239025259
1.2687010765075684,749.6464353929739
1.2795231342315674,738.0884311075106
1.295044183731079,725.2765296466855
1.3066213130950928,710.9556091820516
1.3181023597717285,694.7789308130004
1.3288133144378662,676.2543122245092
1.3452153205871582,654.6470950331762
1.3569653034210205,628.7983221103794
1.3677113056182861,596.7842200625705
1.3834753036499023,555.4245107775306
1.3952703475952148,501.47199835497815
1.4063873291015625,445.68873695767115
1.4214463233947754,415.3414064768639
1.4332473278045654,409.33737162879896
1.4447133541107178,407.3093245949676
1.4552834033966064,407.30437540650735
1.4711484909057617,408.0487745771362
1.4829435348510742,409.0782960097024
1.493849515914917,410.19550203045856
1.5093276500701904,411.3086904656165
1.5211396217346191,412.37331408558134
1.5326917171478271,413.36807788138753
1.543231725692749,414.2840027854485
1.5594186782836914,415.11890583853153
1.5710818767547607,415.8743963161373
1.5818767547607422,416.55415392532507
1.5974516868591309,417.1629104701737
1.6092817783355713,417.7058391249908
1.620518684387207,418.1881888643899
1.6309387683868408,418.61506985058094
1.647399663925171,418.991332954742
1.6590466499328613,419.32150818601264
1.6697125434875488,419.60977979274327
1.685612678527832,419.8599838460439
1.6974446773529053,420.075619202593
1.708399772644043,420.259866005988
1.7236897945404053,420.41560799873645
1.7354416847229004,420.54545629280886
1.7467877864837646,420.6517731452284
1.757394790649414,420.73669487126807
1.7736458778381348,420.8021534087551
1.7855818271636963,420.8498962921699
1.7965688705444336,420.881504950982
1.8120648860931396,420.89841134297603
1.8238458633422852,420.9019129909171
1.835012674331665,420.8931865227765
1.8455026149749756,420.87329983112926
1.8614575862884521,420.8432229723814
1.872957706451416,420.8038379247951
1.8834867477416992,420.75594731892664
1.899094820022583,420.70028224643784


==> data/vanderpol_First_Order/GD_nomod.csv <==
time,error
0.0,1101.6008191921817
1.61899995803833,1047.2325282280265
2.796999931335449,889.3727091898132
3.921999931335449,856.2130850040983
5.09499979019165,862.2959254596387
6.1539998054504395,847.5289071027361
7.309999942779541,845.1720968698417
8.454999923706055,831.3480060132108
9.621999979019165,827.1448835945412
10.836999893188477,814.9691778718635
12.026999950408936,810.0965662567227
13.259999752044678,802.9914830050766
14.411999940872192,798.7466097333809
15.494999885559082,795.8170092549948
16.542999982833862,794.088103664822
17.610999822616577,793.2322759979676
18.75599980354309,792.9593879945379
19.804999828338623,793.0556083702353
20.90399980545044,793.3777626937591
21.985999822616577,793.8348598031412
23.051999807357788,794.3707800330441


==> data/vanderpol_First_Order/GD_systematicRandomSample.csv <==
time,error
0.0,1091.0299920628572
0.008177042007446289,1092.5752975050345
0.01743793487548828,1093.4380161988606
0.03169894218444824,1093.6559239267062
0.03983592987060547,1093.2691515122438
0.047946929931640625,1092.319183866677
0.05585479736328125,1090.8480123862491
0.06387591361999512,1088.8974420920795
0.0766139030456543,1086.5085457049322
0.08432507514953613,1083.721249540329
0.09190797805786133,1080.5740311313164
0.09901189804077148,1077.1037059208436
0.10599088668823242,1073.3452801697654
0.11738896369934082,1069.331849255583
0.12485790252685547,1065.0945244532093
0.1321558952331543,1060.662376458834
0.13923192024230957,1056.0623894610712
0.14620399475097656,1051.3194245798154
0.1531839370727539,1046.4561952976171
0.16500496864318848,1041.493259730031
0.1723799705505371,1036.4490350981837
0.17952895164489746,1031.339838662586
0.1865520477294922,1026.1799570127025
0.19349908828735352,1020.9817426537031
0.20504093170166016,1015.755734106836
0.21248412132263184,1010.5107938769728
0.2197420597076416,1005.2542578616999
0.22674202919006348,999.9920899263642
0.23374724388122559,994.7290361549353
0.24505925178527832,989.4687744404437
0.252474308013916,984.214056398914
0.2597503662109375,978.9668398828097
0.2668333053588867,973.7284114386932
0.27380943298339844,968.4994987716865
0.2807192802429199,963.2803736298061
0.29241132736206055,958.0709455974124
0.29978132247924805,952.8708472107702
0.3068881034851074,947.6795106842706
0.3138749599456787,942.4962364217945
0.3208200931549072,937.3202534288456
0.33243703842163086,932.1507717724578
0.3398091793060303,926.9870273862875
0.34701013565063477,921.8283197827693
0.3540201187133789,916.6740435713654
0.36096811294555664,911.5237150248935
0.37248706817626953,906.3769952185088
0.37987804412841797,901.2337114455743
0.38709211349487305,896.0938786670316
0.39408111572265625,890.9577226803449
0.4010601043701172,885.8257065046782
0.4123201370239258,880.698561190973
0.4197113513946533,875.5773219026552
0.4269442558288574,870.4633697033169
0.4340343475341797,865.3584790540557
0.44103026390075684,860.2648705727977
0.44796228408813477,855.1852681245196
0.4595184326171875,850.1229587684147
0.4667043685913086,845.0818534507839
0.473893404006958,840.0665455783183
0.4809083938598633,835.0823637318589
0.4878652095794678,830.1354138115939
0.49915218353271484,825.2326049064976
0.5063261985778809,820.3816522700471
0.5134642124176025,815.5910501321994
0.5204741954803467,810.8700069093514
0.5274193286895752,806.2283359478523
0.5387992858886719,801.6762965017856
0.545917272567749,797.224382391137
0.5532212257385254,792.8830597575667
0.5602202415466309,788.6624603702446
0.5673651695251465,784.5720425995295
0.5787200927734375,780.6202377670004
0.5860071182250977,776.8141041844028
0.5931200981140137,773.1590138490386
0.6001901626586914,769.6583966746585
0.6071782112121582,766.3135639091931
0.6141042709350586,763.123626187785
0.6253724098205566,760.0855132571672
0.6325013637542725,757.1940930106065
0.6396124362945557,754.4423785225393
0.6465754508972168,751.8218045786003
0.6535024642944336,749.3225506712109
0.6649134159088135,746.9338859319607
0.6720402240753174,744.6445128017925
0.679279088973999,742.4428897718539
0.6862740516662598,740.3175184096051
0.6932179927825928,738.2571852411659
0.7043468952178955,736.2511541555414
0.7114498615264893,734.2893093161725
0.7186007499694824,732.3622518428762
0.7256138324737549,730.4613557049022
0.7325699329376221,728.5787894403451
0.7394638061523438,726.7075106715907
0.750816822052002,724.8412401393286
0.7579009532928467,722.9744213376
0.7649989128112793,721.1021709789787
0.7719519138336182,719.2202245908388
0.778939962387085,717.3248806358827
0.7903521060943604,715.412945724285
0.7974591255187988,713.4816827714194
0.8045639991760254,711.5287633647323
0.8115420341491699,709.5522251329737
0.8185989856719971,707.550434548498
0.8299720287322998,705.5220553240426
0.8371000289916992,703.4660223717126
0.8443269729614258,701.381521157913
0.8513178825378418,699.2679721997447
0.8582839965820312,697.1250203920622
0.8696110248565674,694.9525288206902
0.8769841194152832,692.750576696519
0.8843131065368652,690.5194610305361
0.8913490772247314,688.2597016547362
0.8983721733093262,685.9720491743002
0.9052882194519043,683.6574954085554
0.916863203048706,681.317285842246
0.9240851402282715,678.9529335647487
0.9312222003936768,676.5662341258743
0.9382083415985107,674.1592806841669
0.9451532363891602,671.7344787661752
0.9565494060516357,669.294559892682
0.9636154174804688,666.842593259123
0.9707703590393066,664.3819945868714
0.9777743816375732,661.9165311952567
0.9848175048828125,659.4503222859595
0.995962381362915,656.9878333779255
1.00303053855896,654.5338637801755
1.0103983879089355,652.0935259472321
1.0174853801727295,649.6722155647076
1.0244803428649902,647.2755713175936
1.0357954502105713,644.909423559209
1.0431084632873535,642.5797315499847
1.0502605438232422,640.2925095533894
1.0573093891143799,638.0537428159633
1.0642855167388916,635.8692952673514
1.0711994171142578,633.7448116016345
1.0824544429779053,631.6856171662629
1.0896565914154053,629.6966196828464
1.096757411956787,627.7822171373833
1.1037404537200928,625.9462161243855
1.1106815338134766,624.1917644951245
1.1220905780792236,622.5213013975289
1.1291956901550293,620.9365267963856
1.1363534927368164,619.4383914331021
1.1433496475219727,618.0271070272039
1.1503067016601562,616.7021754343754
1.1615376472473145,615.4624345445386
1.1687896251678467,614.3061179953429
1.175980806350708,613.2309253316286
1.1829907894134521,612.234099068394
1.190072774887085,611.3125051913717
1.2013137340545654,610.462713913089


==> data/vanderpol_First_Order/SGD.csv <==
time,error
0.0,1091.0299920628572
0.009629011154174805,757.7038029970716
0.018811941146850586,743.2501527864754
0.02773594856262207,729.4191943739355
0.035897016525268555,716.1057298575479
0.051323890686035156,702.77155599227
0.0596468448638916,690.0935707419749
0.06785392761230469,678.1463621059603
0.07574701309204102,666.4856394945668
0.08382487297058105,655.6348481567653
0.09766674041748047,645.11071145098
0.10586380958557129,635.2151878395953
0.11390280723571777,626.1421851985309
0.1217966079711914,617.6768803104845
0.12937641143798828,609.8716230217726
0.13673925399780273,602.6301538796761
0.1496424674987793,596.0130109194159
0.15752840042114258,589.939360603644
0.16546845436096191,584.3047496155863
0.17298054695129395,579.2313081886236
0.18025851249694824,574.6278055719785
0.19252848625183105,570.391885238591
0.20050859451293945,566.5793212173561
0.20831561088562012,563.1640107649598
0.21580958366394043,560.1011909701436
0.2229297161102295,557.3141305896223
0.2345867156982422,554.8447608605122
0.24238061904907227,552.6524498150953
0.2502446174621582,550.7597683997408
0.257861852645874,549.0558061062275
0.2652168273925781,547.6147000467064
0.27217578887939453,546.3996005163559
0.2846097946166992,545.3170721942909
0.2924177646636963,544.4295120380807
0.30002260208129883,543.702499071628
0.30736541748046875,543.0905293162645
0.3143124580383301,542.564316608452
0.32636260986328125,542.1563739610483
0.33402061462402344,541.818193687332
0.34171152114868164,541.5474565513941
0.3490254878997803,541.3474860776897
0.35602545738220215,541.1879930631378
0.3678724765777588,541.0830725611825
0.37581562995910645,540.9742796734132
0.38375353813171387,540.9248674312912
0.39134740829467773,540.902441567478
0.398714542388916,540.9229305130374
0.4104745388031006,540.9289176894306
0.41826939582824707,540.9503260781139
0.42598724365234375,540.9771535715665
0.4336402416229248,541.0146302341526
0.44080519676208496,541.064756868547
0.44776320457458496,541.1216750576798
0.46007823944091797,541.1924087351462
0.46774816513061523,541.2392013145062
0.4754321575164795,541.303673377297
0.48271703720092773,541.3545305510445
0.4896829128265381,541.3900366697634
0.5016238689422607,541.4470624148124
0.5093789100646973,541.4891128449467
0.5170578956604004,541.531265768539
0.5244269371032715,541.5792850265823
0.531419038772583,541.6235446118949
0.5431709289550781,541.6562924206031
0.5509157180786133,541.6884794797902
0.5586788654327393,541.7322508227049
0.5660669803619385,541.7552163029042
0.5731058120727539,541.7797187855898
0.5849487781524658,541.7873426223836
0.5927557945251465,541.8075237887257
0.6005117893218994,541.8285851091725
0.6081347465515137,541.8259075757437
0.6154477596282959,541.8309472822162
0.6224086284637451,541.8630131618279
0.6346065998077393,541.8671706050792
0.6423375606536865,541.8644891381063
0.6499485969543457,541.881277300375
0.6571695804595947,541.8837381248361
0.6641335487365723,541.8857232217648
0.6760144233703613,541.8812699000343
0.6837284564971924,541.8731719814817
0.6916215419769287,541.8788410543026
0.6990745067596436,541.8784268513238
0.7060766220092773,541.8893274402812
0.7177655696868896,541.8785559746995
0.7254974842071533,541.8744514410032
0.733229398727417,541.8500449833098
0.7407982349395752,541.8382414144943
0.7480452060699463,541.8162373071401
0.7598531246185303,541.7972508634107
0.7676982879638672,541.7933019943714
0.7754521369934082,541.7772264023838
0.7830870151519775,541.765750938319
0.7903439998626709,541.7529950622104
0.7973158359527588,541.731092144265
0.8093957901000977,541.7078637757089
0.8172047138214111,541.6797068065949
0.8249118328094482,541.6613520684199
0.8322868347167969,541.6360794079848
0.8392958641052246,541.6028297974257
0.8511879444122314,541.5771186533804
0.8590669631958008,541.5489535621998
0.8668229579925537,541.5146857172978
0.8742821216583252,541.4947390554089
0.8813800811767578,541.4771092792902
0.8932909965515137,541.4318946589195
0.9011049270629883,541.3911753590138
0.9089150428771973,541.3616680165703
0.9164879322052002,541.3135197911228
0.9236440658569336,541.2745136719827
0.9307589530944824,541.2438427688979
0.9430639743804932,541.2029998321914
0.9508440494537354,541.1486016391302
0.9585540294647217,541.1152021679719
0.9657740592956543,541.0670347810895
0.972844123840332,541.0191030512356
0.9848151206970215,540.9780718148844
0.9926702976226807,540.9322668646445
1.00048828125,540.9023223465842
1.0077881813049316,540.866715383961
1.0147712230682373,540.8130287442601
1.0265843868255615,540.7648541968464
1.0343043804168701,540.709506014442
1.0420153141021729,540.6642232865494
1.0494635105133057,540.6252491360203
1.0565924644470215,540.5760387641651
1.0683565139770508,540.5282897831289
1.077730655670166,540.4887430429965
1.0903058052062988,540.4341141156052
1.0994398593902588,540.3843233886372
1.1088309288024902,540.330764741597
1.1220927238464355,540.2796749337008
1.1347768306732178,540.2185349259863
1.1426599025726318,540.1576015652864
1.150404930114746,540.0951511190929
1.158078908920288,540.0318005673411
1.1650969982147217,539.9803587919225
1.1771941184997559,539.9192203301419
1.1851251125335693,539.8569003796295
1.1929709911346436,539.7993390293893
1.200467824935913,539.7359749990453
1.2075107097625732,539.6835724517505
1.2192957401275635,539.6222626716835
1.2270758152008057,539.554475905058
1.234825849533081,539.4938179056356
1.2422239780426025,539.4407195740649
1.2493019104003906,539.3745244905316
1.260901927947998,539.3044986036297
1.2686939239501953,539.2392046578208
1.2763659954071045,539.1624430197554
1.2840001583099365,539.0960616715162


==> data/vanderpol_Second_Order/GN_allToNearest.csv <==
time,error
0.0,1083.5564495373114
0.012373924255371094,1082.72394106706
0.031058073043823242,1081.8835331331136
0.04946112632751465,1081.0351467352325
0.06807804107666016,1080.1787015871298
0.0867159366607666,1079.3141160587481
0.11178302764892578,1078.4413071149024
0.1296989917755127,1077.560190249935
0.1478438377380371,1076.6706794184101
0.16572785377502441,1075.7726869614692
0.19036483764648438,1074.866123528642
0.20836186408996582,1073.9508979946945
0.226639986038208,1073.0269173710856
0.24447894096374512,1072.0940867118488
0.26867008209228516,1071.1523090129183
0.2864680290222168,1070.2014851047259
0.3045210838317871,1069.2415135372355
0.3224489688873291,1068.2722904568668
0.3465149402618408,1067.293709474282
0.3642868995666504,1066.3056615227347
0.3823568820953369,1065.308034706067
0.40017199516296387,1064.30071413541
0.42438817024230957,1063.2835817544665
0.4422581195831299,1062.2565161520872
0.4602851867675781,1061.21939236229
0.47826337814331055,1060.1720816508832
0.5023183822631836,1059.1144512883318
0.5208272933959961,1058.0463643090006
0.5390162467956543,1056.967679256224
0.5571532249450684,1055.8782499133722
0.5814154148101807,1054.777925020873
0.5993704795837402,1053.666547979125
0.6175613403320312,1052.5439565371441
0.635810375213623,1051.409982467017
0.6600093841552734,1050.2644512234897
0.6779544353485107,1049.1071815884318
0.6960134506225586,1047.9379852991
0.7144205570220947,1046.756666659086
0.7384696006774902,1045.5630221302213
0.7568986415863037,1044.356839903812
0.7749366760253906,1043.1378994481558
0.7932987213134766,1041.9059710302915
0.8175926208496094,1040.6608152082365
0.8357574939727783,1039.4021822906873
0.8540043830871582,1038.1298117603574
0.8723413944244385,1036.8434316573484
0.8966655731201172,1035.5427579190919
0.9149935245513916,1034.2274936727388
0.9332165718078613,1032.8973284773137
0.9515774250030518,1031.5519375120696
0.9759204387664795,1030.1909807085349
0.9941043853759766,1028.8141018238039
1.0123543739318848,1027.4209274530895
1.0308232307434082,1026.0110659798252
1.055138111114502,1024.5841064625354
1.073322057723999,1023.1396174572939
1.0914051532745361,1021.6771457765111
1.10978102684021,1020.196215184953
1.1282968521118164,1018.6963250357744
1.1524369716644287,1017.1769488520443
1.1706790924072266,1015.6375328620087
1.189136028289795,1014.0774945016605
1.2072420120239258,1012.4962209042449
1.2315750122070312,1010.8930674050011
1.2498071193695068,1009.2673561007971
1.2683331966400146,1007.6183745176761
1.2866160869598389,1005.9453744578628
1.311168909072876,1004.2475711188459
1.32936692237854,1002.52414260471
1.3478658199310303,1000.7742299825807
1.3660798072814941,998.996938078595
1.3904247283935547,997.1913372586641
1.408618688583374,995.3564665025078
1.4271526336669922,993.4913381598464
1.445401668548584,991.5949448768621
1.470613718032837,989.6662693059772
1.4887776374816895,987.7042973667247
1.5072336196899414,985.7080360142407
1.5257987976074219,983.6765366989692
1.550433874130249,981.6089259643235
1.5686638355255127,979.504444921953
1.5870258808135986,977.3624996484152
1.6053738594055176,975.1827248206885
1.6297976970672607,972.9650630849836
1.6479384899139404,970.7098626143727
1.6662473678588867,968.4179948783699
1.684577226638794,966.0909935589568
1.7092013359069824,963.7312134574117
1.7275142669677734,961.3420047416215
1.7458491325378418,958.927892623589
1.7643091678619385,956.4947454254316
1.7885992527008057,954.0499054891601
1.8068082332611084,951.602249076993
1.8254103660583496,949.1621362842221
1.8438644409179688,946.7412142924072
1.8681254386901855,944.3520513094421
1.8863804340362549,942.0076060680258
1.9045934677124023,939.7205751015111
1.9239416122436523,937.5026967301992
1.9482085704803467,935.3641123743871
1.9664297103881836,933.312881155932
1.984736680984497,931.3547118254038
2.0032236576080322,929.4929281029392
2.027892589569092,927.7286371313073
2.0461466312408447,926.061040439075
2.064434766769409,924.4878178524315
2.0829336643218994,923.0055233472958
2.1072096824645996,921.6099496203826
2.12579083442688,920.2964373301809
2.1440417766571045,919.0601206539972
2.162524938583374,917.8961113203412
2.180675983428955,916.7996289766537
2.20504093170166,915.7660879043319
2.2236289978027344,914.7911500486618
2.2421019077301025,913.870753160499
2.260326862335205,913.0011212614777
2.28463077545166,912.1787630507562
2.3028597831726074,911.4004624659883
2.321434736251831,910.6632644594442
2.339704751968384,909.9644581526838
2.364022970199585,909.3015588569328
2.382248878479004,908.6722899508136
2.4007320404052734,908.0745652512028
2.4191510677337646,907.506472263079
2.44354510307312,906.9662565220088
2.4618422985076904,906.4523071258282
2.480353355407715,905.9631434760015
2.4986112117767334,905.4974032003088
2.523454427719116,905.0538311985378
2.541689395904541,904.6312697373304
2.560117483139038,904.2286495121765
2.5783634185791016,903.8449815930619
2.602729558944702,903.4793501720454
2.6211135387420654,903.1309060349777
2.6396806240081787,902.7988606851183
2.658101797103882,902.4824810516469
2.6824707984924316,902.1810847226293
2.700699806213379,901.8940356472843
2.719526767730713,901.6207402581999
2.7378478050231934,901.3606439691675
2.7621207237243652,901.1132280089083
2.7803077697753906,900.8780065555368
2.7985517978668213,900.6545241400637
2.8173258304595947,900.4423532909797
2.841679811477661,900.2410923951447
2.85986590385437,900.050363752436
2.8781800270080566,899.8698118047407
2.8965930938720703,899.6991015215417
2.9212441444396973,899.5379169265476
2.93953013420105,899.3859597512305
2.9578351974487305,899.2429482031168


==> data/vanderpol_Second_Order/GN_allToUpper.csv <==
time,error
0.0,1083.5564495373114
0.009400129318237305,1060.904024420779
0.030448198318481445,1060.4626041969166
0.049796342849731445,1060.0107416134742
0.07669949531555176,1059.5506432613852
0.0951695442199707,1059.084594421455
0.11396551132202148,1058.6148780890126
0.13248229026794434,1058.1437023650633
0.15867018699645996,1057.6731404451996
0.1771862506866455,1057.2050855601965
0.19553709030151367,1056.7412214201536
0.21387910842895508,1056.2830069404774
0.23956799507141113,1055.831673286665
0.257951021194458,1055.3882305850475
0.2763550281524658,1054.953481675342
0.29492807388305664,1054.5280403964837
0.31299710273742676,1054.1123523246927
0.33934497833251953,1053.7067163560791
0.3577558994293213,1053.3113058779777
0.37616610527038574,1052.9261887721689
0.39409613609313965,1052.551345690767
0.4205970764160156,1052.1866863871055
0.43900513648986816,1051.8320640511788
0.45728421211242676,1051.487287637629
0.47519540786743164,1051.152132382825
0.5014853477478027,1050.826348613126
0.5198683738708496,1050.5096690628602
0.5382332801818848,1050.201814910907
0.5562703609466553,1049.9025006552065
0.5827703475952148,1049.6114380852177
0.6012263298034668,1049.3283394050354
0.6196134090423584,1049.0529196938649
0.6376352310180664,1048.78489880415
0.6638312339782715,1048.5240028191347
0.6823012828826904,1048.2699651148114
0.700829267501831,1048.022527128583
0.7188563346862793,1047.7814388613294
0.7451744079589844,1047.5464592007063
0.7637135982513428,1047.3173560855075
0.7820906639099121,1047.0939065295065
0.8038556575775146,1046.8758965657119
0.8301856517791748,1046.6631211093193
0.8487505912780762,1046.4553837639257
0.8671417236328125,1046.252496589487
0.8852677345275879,1046.0542798262695
0.9113497734069824,1045.8605616254674
0.9300158023834229,1045.6711777390108
0.9483208656311035,1045.485971221384
0.9664709568023682,1045.3047921221591
0.9923250675201416,1045.1274971738646
1.010862112045288,1044.9539495020842
1.0293030738830566,1044.784018329353
1.0480401515960693,1044.6175786824429
1.0868561267852783,1044.4545111193656
1.1363160610198975,1044.2947014717397
1.1668710708618164,1044.1380405689717
1.1853020191192627,1043.9844240102416
1.2110600471496582,1043.833751925233
1.2271602153778076,1043.6859287491516
1.2431151866912842,1043.5408630053403
1.2601592540740967,1043.3984671111646
1.2859861850738525,1043.2586571814456
1.3048121929168701,1043.1213528419214
1.3234992027282715,1042.9864770620588
1.341958999633789,1042.8539559908625
1.3680448532104492,1042.7237187951216
1.3868937492370605,1042.595697512602
1.4054718017578125,1042.4698269185274
1.4239387512207031,1042.3460443878284
1.449535608291626,1042.2242897737212
1.468315601348877,1042.104505286328
1.4867825508117676,1041.9866353790492
1.5051555633544922,1041.8706266465997
1.5236284732818604,1041.7564277192023
1.5501325130462646,1041.6439891717519
1.5685853958129883,1041.5332634322767
1.587071418762207,1041.4242046988156
1.605088472366333,1041.3167688507556
1.6315884590148926,1041.2109133816186
1.6500704288482666,1041.1065973201287
1.6684694290161133,1041.0037811623333
1.6864385604858398,1040.9024268097435
1.7126474380493164,1040.8024975071544
1.7312073707580566,1040.703957776582
1.7496733665466309,1040.6067733710734
1.767669439315796,1040.5109112123905
1.793830394744873,1040.416339350454
1.8123962879180908,1040.3230269090946
1.830951452255249,1040.2309440437232
1.8490104675292969,1040.1400618954547
1.8749923706054688,1040.0503525526215
1.8937404155731201,1039.9617890071722
1.9123153686523438,1039.874345128264
1.9305424690246582,1039.7879956154425
1.9565894603729248,1039.7027159690683
1.975165605545044,1039.6184824619772
1.994882583618164,1039.5352721023273
2.013059616088867,1039.4530626088742
2.039071559906006,1039.3718323846947
2.0577094554901123,1039.2915604858329
2.076192617416382,1039.2122265989365
2.0945324897766113,1039.1338110186753
2.1204633712768555,1039.0562946232817
2.139169454574585,1038.9796588506413
2.1575865745544434,1038.9038856804946
2.1758785247802734,1038.8289576114714
2.201613664627075,1038.7548576455708
2.2203257083892822,1038.6815692682153
2.2388997077941895,1038.6090764299947
2.2572996616363525,1038.5373635303197
2.2835466861724854,1038.4664154003035
2.3023016452789307,1038.3962172918352
2.3207335472106934,1038.3267548564404
2.3396265506744385,1038.2580141373514
2.365415573120117,1038.1899815518705
2.3841805458068848,1038.1226438814435
2.4026315212249756,1038.0559882553557
2.421069622039795,1037.9900021431793
2.446760654449463,1037.9246733407003
2.46557879447937,1037.8599899593453
2.483996868133545,1037.7959404183773
2.502330780029297,1037.7325134291686
2.528000593185425,1037.6696979924982
2.546788454055786,1037.6074833842508
2.5652146339416504,1037.5458591460992
2.583672523498535,1037.4848150836372
2.601616382598877,1037.424341248609
2.6278514862060547,1037.36442793846
2.646287679672241,1037.3050656843327
2.6646876335144043,1037.2462452469913
2.682699680328369,1037.187957607018
2.708974599838257,1037.130193961089
2.7276015281677246,1037.072945711914
2.746035575866699,1037.0162044630238
2.764033555984497,1036.9599620146164
2.7902655601501465,1036.904210356139
2.8087406158447266,1036.8489416604616
2.827287435531616,1036.794148278764
2.845292329788208,1036.7398227365072
2.8713502883911133,1036.685957725764
2.8900701999664307,1036.632546102972
2.908628225326538,1036.5795808823057
2.9267172813415527,1036.5270552324064
2.952881336212158,1036.4749624724527
2.971417188644409,1036.4232960665915
2.9985830783843994,1036.3720496183412
3.0168890953063965,1036.3212168720765
3.043159008026123,1036.2707917023047
3.0620579719543457,1036.2207681160169
3.081005096435547,1036.171140244452
3.0994091033935547,1036.121902345491


==> data/vanderpol_Second_Order/GN_averageToNearest.csv <==
time,error
0.0,1083.5564495373114
0.007693052291870117,1082.8327983830807
0.015600919723510742,1082.1022124236854
0.022996902465820312,1081.3646158250517
0.03540182113647461,1080.6199312719825
0.04277682304382324,1079.8680799122637
0.0501399040222168,1079.1089812983496
0.05730390548706055,1078.342553326933
0.06479978561401367,1077.568712175448
0.07690572738647461,1076.7873722363574
0.08411860466003418,1075.9984460484206
0.09122061729431152,1075.2018442249716
0.09789180755615234,1074.3974753792384
0.10440373420715332,1073.5852460462022
0.11574459075927734,1072.7650606008287
0.12286257743835449,1071.9368211725412
0.12999844551086426,1071.100427555381
0.13675856590270996,1070.2557771137099
0.1432185173034668,1069.4027646828122
0.154524564743042,1068.5412824643229
0.1615767478942871,1067.671219915542
0.16856169700622559,1066.7924636325215
0.1752617359161377,1065.9048972262497
0.18175888061523438,1065.0084011912813
0.19266390800476074,1064.1028527663555
0.19971990585327148,1063.1881257864459
0.20665478706359863,1062.2640905255146
0.21337366104125977,1061.3306135294404
0.21990275382995605,1060.387557438612
0.22638773918151855,1059.434780799536
0.2379767894744873,1058.4721378649167
0.2451648712158203,1057.499478381524
0.25221967697143555,1056.516647365576
0.258833646774292,1055.5234848647817
0.26531553268432617,1054.5198257066631
0.27649641036987305,1053.5054992323005
0.28352952003479004,1052.4803290152188
0.2904033660888672,1051.4441325641506
0.29702019691467285,1050.396721009158
0.3035142421722412,1049.3378987701758
0.3147013187408447,1048.2674632063352
0.3217294216156006,1047.1852042453145
0.32873034477233887,1046.0909039909009
0.33544230461120605,1044.9843363068856
0.3419151306152344,1043.8652663757314
0.3530111312866211,1042.7334502294646
0.3601362705230713,1041.5886342507808
0.3671901226043701,1040.4305546417247
0.3740203380584717,1039.2589368574272
0.3805263042449951,1038.073495002455
0.3870081901550293,1036.8739311868749
0.39856433868408203,1035.6599348399193
0.40568017959594727,1034.4311819787963
0.4125640392303467,1033.1873344305895
0.4191112518310547,1031.928039005572
0.4256322383880615,1030.6529266206387
0.4369652271270752,1029.3616113720122
0.44403529167175293,1028.0536895567768
0.45094728469848633,1026.72873864378
0.4575462341308594,1025.3863161944464
0.4640183448791504,1024.0259587359799
0.4752774238586426,1022.6471805892795
0.4823644161224365,1021.2494726563405
0.4893794059753418,1019.832301173221
0.49615931510925293,1018.3951064373088
0.5026593208312988,1016.9373015214006
0.5139675140380859,1015.4582709913803
0.5210685729980469,1013.9573696509823
0.5280604362487793,1012.4339213453818
0.5349435806274414,1010.8872178663671
0.5414676666259766,1009.316518016244
0.5479836463928223,1007.7210469056047
0.5595135688781738,1006.0999955837793
0.5665216445922852,1004.4525211295294
0.5732955932617188,1002.7777473670045
0.579838752746582,1001.0747664175374
0.5863127708435059,999.3426413559985
0.5975208282470703,997.5804103123171
0.6044948101043701,995.7870924481482
0.6112809181213379,993.9616963500545
0.6178488731384277,992.1032315172986
0.6243839263916016,990.2107237878384
0.6355969905853271,988.2832357448862
0.6426589488983154,986.3198933759683
0.6496970653533936,984.3199205124662
0.6563599109649658,982.2826828437222
0.6628170013427734,980.2077435434221
0.6740860939025879,978.0949327100508
0.681210994720459,975.9444328120956
0.6882410049438477,973.7568819970262
0.6950299739837646,971.5334962613263
0.7015359401702881,969.2762098116656
0.7125098705291748,966.9878301547
0.7196028232574463,964.672200242787
0.7266597747802734,962.3343542592952
0.7335028648376465,959.9806466709083
0.7400388717651367,957.6188270968499
0.746513843536377,955.2580284994144
0.75813889503479,952.9086363739711
0.7652909755706787,950.5820154855622
0.7723469734191895,948.2900903338593
0.7789390087127686,946.0448043507529
0.785423994064331,943.8575141434463
0.7966361045837402,941.7383982094675
0.8036539554595947,939.6959642364038
0.8105218410491943,937.7367213553299
0.8171007633209229,935.865048875457
0.8236017227172852,934.0832534339505
0.8348896503448486,932.3917750890832
0.8420348167419434,930.7894871722963
0.8491268157958984,929.2740348242517
0.8559799194335938,927.8421680098069
0.8624699115753174,926.4900399670481
0.873445987701416,925.2134564428422
0.8804738521575928,924.0080720606428
0.8874416351318359,922.8695371639711
0.8941504955291748,921.7936020628592
0.9007036685943604,920.7761867899708
0.9071705341339111,919.8134242022177
0.9187126159667969,918.9016832728797
0.9258086681365967,918.0375781805949
0.9326918125152588,917.2179675824161
0.939246654510498,916.4399473877573
0.9457156658172607,915.7008394703023
0.9571866989135742,914.9981780634221
0.9643368721008301,914.329695058966
0.9714066982269287,913.6933050384961
0.9780678749084473,913.0870905823622
0.984515905380249,912.5092881990284
0.9956839084625244,911.9582750744903
1.0029428005218506,911.4325567437307
1.0100677013397217,910.9307557199265
1.0171618461608887,910.4516010735895
1.0238757133483887,909.9939189267164
1.0352399349212646,909.556623810637
1.0423719882965088,909.1387108276926
1.0494179725646973,908.7392485535963
1.0562489032745361,908.3573726168729
1.0627520084381104,907.9922798942241
1.069234848022461,907.6432232636912
1.0809860229492188,907.3095068614289
1.0880489349365234,906.9904817924959
1.094836950302124,906.6855422500981
1.1013810634613037,906.3941220020156
1.1078989505767822,906.1156912072094
1.1193690299987793,905.8497535286326
1.126439094543457,905.5958435126659
1.1333560943603516,905.3535242079242
1.1399180889129639,905.1223849992573
1.1464180946350098,904.9020396356209
1.1577939987182617,904.6921244322253


==> data/vanderpol_Second_Order/GN_averageToUpper.csv <==
time,error
0.0,1083.5564495373114
0.014264106750488281,1060.9593878174674
0.022579193115234375,1060.5132627300704
0.030730009078979492,1060.0577853269835
0.03851199150085449,1059.5951974294644
0.04594993591308594,1059.1277795210597
0.05314898490905762,1058.657773916546
0.06682991981506348,1058.1873184151025
0.07452774047851562,1057.7183938008268
0.08201193809509277,1057.2527865694672
0.08895087242126465,1056.792066542148
0.09576082229614258,1056.3375777989274
0.10875487327575684,1055.8904405624298
0.11662101745605469,1055.4515614061754
0.12402606010437012,1055.0216492396337
0.13095998764038086,1054.601234757082
0.13752293586730957,1054.1906915331274
0.1501779556274414,1053.790257319451
0.15787291526794434,1053.4000545607328
0.16541004180908203,1053.020109456343
0.17242813110351562,1052.6503692091271
0.17902112007141113,1052.2907173063277
0.19135594367980957,1051.940986807528
0.19904375076293945,1051.6009717324064
0.20656895637512207,1051.2704367009887
0.21372580528259277,1050.9491249801981
0.22092580795288086,1050.636765154259
0.23275971412658691,1050.333076576455
0.24055075645446777,1050.0377737863407
0.2481539249420166,1049.7505700563768
0.2553689479827881,1049.4711801867747
0.26218390464782715,1049.1993227029795
0.26865577697753906,1048.9347215327252
0.28163862228393555,1048.6771072672602
0.28928375244140625,1048.4262180849175
0.2966287136077881,1048.1818003986084
0.3034946918487549,1047.943609274447
0.3100419044494629,1047.7114086783095
0.32288193702697754,1047.4849715776797
0.33060383796691895,1047.2640799347475
0.33802294731140137,1047.0485246100995
0.34496402740478516,1046.838105203617
0.35147690773010254,1046.632629849885
0.3639519214630127,1046.4319149625674
0.37166905403137207,1046.235784972071
0.3791050910949707,1046.04407203195
0.3861730098724365,1045.8566157227049
0.3927638530731201,1045.673262750217
0.40473389625549316,1045.4938666415735
0.4124460220336914,1045.3182874419563
0.4201240539550781,1045.1463914230103
0.42732810974121094,1044.978050794143
0.43398213386535645,1044.8131434191216
0.4405519962310791,1044.6515525504321
0.45365309715270996,1044.4931665681358
0.46160006523132324,1044.3378787276188
0.46892523765563965,1044.185586924485
0.4759843349456787,1044.0361934634416
0.4825773239135742,1043.8896048437161
0.49558115005493164,1043.7457315495171
0.5043549537658691,1043.604487852957
0.5117578506469727,1043.4657916287608
0.5189206600189209,1043.3295641754655
0.525517463684082,1043.1957300471893
0.5380954742431641,1043.0642168939025
0.5458385944366455,1042.9349553105687
0.5533456802368164,1042.8078786935775
0.5604696273803711,1042.6829231041704
0.5670797824859619,1042.5600271414742
0.5793206691741943,1042.4391318194637
0.5871326923370361,1042.3201804522996
0.5946488380432129,1042.2031185455942
0.6018357276916504,1042.0878936924069
0.6084818840026855,1041.9744554758925
0.6149888038635254,1041.8627553764286
0.6282110214233398,1041.7527466857196
0.6356709003448486,1041.644384419494
0.6428518295288086,1041.537625243693
0.6494307518005371,1041.4324273969448
0.6558997631072998,1041.328750620561
0.6688969135284424,1041.2265560914257
0.6763908863067627,1041.1258063590303
0.6836059093475342,1041.0264652841327
0.6902239322662354,1040.9284979830547
0.6967189311981201,1040.8318707718352
0.7093398571014404,1040.7365511145906
0.7170817852020264,1040.6425075763123
0.7244808673858643,1040.5497097747339
0.7312817573547363,1040.4581283373764
0.7377345561981201,1040.367734857776
0.7499616146087646,1040.278501857019
0.7575337886810303,1040.190402745147
0.7649128437042236,1040.1034117849886
0.7718448638916016,1040.0175040577185
0.7783536911010742,1039.9326554302877
0.7902646064758301,1039.84884252372
0.7979576587677002,1039.766042683774
0.8053486347198486,1039.6842339525103
0.812431812286377,1039.6033950412989
0.8190977573394775,1039.5235053041686
0.8256027698516846,1039.444544714567
0.8386766910552979,1039.3664938411
0.8461925983428955,1039.2893338249364
0.853482723236084,1039.2130463587623
0.8603956699371338,1039.1376136659446
0.8669188022613525,1039.0630184816227
0.8795797824859619,1038.9892440331826
0.8872456550598145,1038.916274023238
0.8945965766906738,1038.8440926116457
0.9014894962310791,1038.7726843996575
0.9079563617706299,1038.702034414015
0.9205052852630615,1038.632128092992
0.9282031059265137,1038.5629512700832
0.9358780384063721,1038.4944901616977
0.9431159496307373,1038.4267313533373
0.9498648643493652,1038.3596617880874
0.9620778560638428,1038.293268753306
0.9698028564453125,1038.2275398683512
0.9774048328399658,1038.162463075584
0.9845857620239258,1038.0980266276615
0.9912428855895996,1038.0342190789124
0.9977247714996338,1037.9710292738423
1.0108189582824707,1037.9084463391246
1.0186009407043457,1037.8464596728459
1.0258829593658447,1037.7850589381019
1.0326979160308838,1037.7242340524103
1.039214849472046,1037.6639751807438
1.0519928932189941,1037.6042727272966
1.0596718788146973,1037.5451173286308
1.0670030117034912,1037.4864998450848
1.0739188194274902,1037.4284113555907
1.080406665802002,1037.370843150472
1.0929667949676514,1037.3137867238884
1.1006557941436768,1037.2572337691415
1.10817289352417,1037.201176172003
1.115177869796753,1037.1456060052744
1.121910810470581,1037.0905155225757
1.134213924407959,1037.0358971537034
1.1418910026550293,1036.9817434992528
1.1494569778442383,1036.9280473261333
1.1566078662872314,1036.874801561902
1.1633000373840332,1036.8219992902928
1.1697700023651123,1036.769633747449
1.183020830154419,1036.7176983171166
1.1905837059020996,1036.6661865268975
1.1977996826171875,1036.615092043457
1.2044808864593506,1036.5644086690966
1.2109618186950684,1036.5141303382552
1.2240068912506104,1036.464251113683
1.23164701461792,1036.4147651828616
1.2389490604400635,1036.365666854439


==> data/vanderpol_Second_Order/GN_fullRandomSample.csv <==
time,error
0.0,1083.5564495373114
0.012419939041137695,1081.9066100010834
0.03279995918273926,1080.2484178036423
0.04466080665588379,1078.5848329664689
0.05670499801635742,1076.9185079370384
0.06922483444213867,1075.251727813982
0.08799076080322266,1073.5863759144615
0.0993807315826416,1071.9239233676296
0.1109166145324707,1070.26543927721
0.12867975234985352,1068.6116167951895
0.14018774032592773,1066.9628101316991
0.15169477462768555,1065.3190778766375
0.16292977333068848,1063.680228762638
0.1803598403930664,1062.0458669153725
0.1915419101715088,1060.4154345349143
0.20282888412475586,1058.7882507288648
0.21972203254699707,1057.1635458244298
0.2310619354248047,1055.5404909213987
0.2422950267791748,1053.9182227310887
0.25316786766052246,1052.295863908608
0.27068591117858887,1050.672539161119
0.28183698654174805,1049.0473874322226
0.29305195808410645,1047.4195704474416
0.31020092964172363,1045.788277876468
0.3216068744659424,1044.1527293393144
0.33301401138305664,1042.512173464646
0.34398603439331055,1040.8658842044795
0.3615579605102539,1039.2131546240432
0.37273597717285156,1037.553288415089
0.38387203216552734,1035.885589425904
0.40082716941833496,1034.2093495522204
0.41213202476501465,1032.5238353874456
0.42334890365600586,1030.828274079032
0.4342379570007324,1029.1218388753323
0.45165085792541504,1027.4036348697525
0.46287989616394043,1025.6726854544609
0.47409987449645996,1023.9279199841635
0.49098801612854004,1022.1681631264347
0.5023670196533203,1020.3921263412515
0.5136289596557617,1018.5984018975714
0.5244929790496826,1016.7854597998623
0.5419149398803711,1014.9516479703877
0.5530760288238525,1013.0951960079643
0.5642859935760498,1011.2142228201172
0.5810990333557129,1009.3067483897804
0.592440128326416,1007.3707098732159
0.6036391258239746,1005.403982112065
0.6144652366638184,1003.4044024508345
0.6317601203918457,1001.3697994562032
0.6427171230316162,999.2980247149508
0.6536800861358643,997.1869863370498
0.67063307762146,995.0346821330454
0.6820721626281738,992.8392297344916
0.6932320594787598,990.5988903034917
0.7040009498596191,988.3120821062793
0.7213079929351807,985.977380321581
0.7324929237365723,983.5935002302066
0.743643045425415,981.1592625361366
0.7605650424957275,978.6735420133501
0.7721190452575684,976.135203778188
0.7834420204162598,973.5430348860176
0.7945449352264404,970.8956821431419
0.8120880126953125,968.1916095028607
0.823354959487915,965.4290897662097
0.8347737789154053,962.6062452801239
0.8515887260437012,959.7211507689663
0.8631436824798584,956.7720081920619
0.8743588924407959,953.7573983239196
0.8852987289428711,950.6766063193865
0.9027185440063477,947.5300089251427
0.9138894081115723,944.3195003408385
0.9250445365905762,941.0489248444561
0.9419314861297607,937.7244816717025
0.9533734321594238,934.3550757456327
0.9646475315093994,930.9526073964545
0.9756076335906982,927.5322177355239
0.992978572845459,924.1125165008069
1.004272699356079,920.7157933700578
1.0156517028808594,917.3681362973375
1.0327117443084717,914.0992602695766
1.044191837310791,910.9417383428316
1.0553867816925049,907.9293229980632
1.0664207935333252,905.0942601448968
1.0837547779083252,902.4639472540533
1.0949475765228271,900.0577750339841
1.106243371963501,897.8851545591083
1.1229562759399414,895.9453447162475
1.1344783306121826,894.2289643314206
1.1457583904266357,892.7204888846829
1.1567213535308838,891.4009045805417
1.1740474700927734,890.2499409406472
1.1851844787597656,889.2476532510923
1.1963305473327637,888.3753813999327
1.2129795551300049,887.616227131414
1.2244634628295898,886.9552085466041
1.2356884479522705,886.3792221579516
1.2466535568237305,885.8769039517184
1.2639374732971191,885.4384473519079
1.2750344276428223,885.0554117608015
1.2861723899841309,884.7205395761105
1.3029534816741943,884.4275900180342
1.3145275115966797,884.1711926396003
1.3256945610046387,883.94672047904
1.336754560470581,883.7501813965135
1.354116439819336,883.5781255672164
1.3653013706207275,883.4275669859007
1.3765723705291748,883.2959169459222
1.393322467803955,883.1809276635142
1.404832363128662,883.0806444553173
1.4160103797912598,882.9933651099109
1.4269864559173584,882.9176053060369
1.4442706108093262,882.8520691160302
1.4554295539855957,882.7956237911416
1.4667994976043701,882.7472781594723
1.4834535121917725,882.7061640780869
1.495091438293457,882.6715204735782
1.506225347518921,882.6426795817968
1.5171833038330078,882.6190550607446
1.5346322059631348,882.6001317026762
1.5458362102508545,882.585456515244
1.5571670532226562,882.5746309769862
1.5739750862121582,882.5673043025465
1.585585117340088,882.5631675778206
1.5967960357666016,882.5619486463828
1.6077690124511719,882.563407645235
1.625040054321289,882.5673331036169
1.636195182800293,882.5735385299632
1.6475601196289062,882.581859423483
1.6642661094665527,882.5921506550173
1.6758902072906494,882.6042841696942
1.6870121955871582,882.6181469705124
1.69801926612854,882.6336393470056
1.7151854038238525,882.6506733183968
1.7262272834777832,882.6691712642845
1.7374191284179688,882.6890647196501
1.7541332244873047,882.7102933139297
1.7658593654632568,882.7328038363158
1.7769873142242432,882.7565494120608
1.7880501747131348,882.7814887761489
1.8055791854858398,882.807585632555
1.8167641162872314,882.8348080888276
1.8281450271606445,882.8631281569466
1.8449182510375977,882.8925213124811
1.8565571308135986,882.9229661051367
1.8677773475646973,882.9544438145192
1.8788273334503174,882.9869381459547
1.896214246749878,883.0204349613267
1.9073143005371094,883.0549220411688
1.9185552597045898,883.0903888739754
1.9353492259979248,883.1268264699102
1.9470162391662598,883.1642271957822


==> data/vanderpol_Second_Order/GN_nomod.csv <==
time,error
0.0,1083.5564495373114
0.9434010982513428,1047.2651315182732
2.051740884780884,998.7622611505625
3.0695619583129883,936.2767089786612
4.100680828094482,904.4609783244241
5.132390737533569,951.608857143121


==> data/vanderpol_Second_Order/GN_systematicRandomSample.csv <==
time,error
0.0,1083.5564495373114
0.008169889450073242,1082.7303827508094
0.023309707641601562,1081.8965635851066
0.031694650650024414,1081.0549152707888
0.039961814880371094,1080.2053597821255
0.048062801361083984,1079.3478177716972
0.0559537410736084,1078.4822084995944
0.06970858573913574,1077.6084497571173
0.07776975631713867,1076.7264577845883
0.08591079711914062,1075.8361471829337
0.09360480308532715,1074.9374308190093
0.1007697582244873,1074.030219724328
0.10771465301513672,1073.114422987075
0.12078666687011719,1072.1899476371566
0.1288754940032959,1071.2566985245037
0.13667058944702148,1070.3145781902053
0.14390063285827637,1069.36348673061
0.15091156959533691,1068.4033216543633
0.16347360610961914,1067.433977732189
0.17159175872802734,1066.4553468394026
0.17949271202087402,1065.467317790896
0.18688464164733887,1064.4697761686166
0.193922758102417,1063.4626041407907
0.20617365837097168,1062.4456802728578
0.2142026424407959,1061.41887932928
0.22217273712158203,1060.382072065613
0.22970867156982422,1059.3351250099179
0.23674988746643066,1058.2779002325303
0.2436847686767578,1057.210255103041
0.25667881965637207,1056.1320420329885
0.26456499099731445,1055.0431082032594
0.2721719741821289,1053.9432952742075
0.27919793128967285,1052.8324390774746
0.2861359119415283,1051.7103692874484
0.2987959384918213,1050.5769090712772
0.30674290657043457,1049.431874715672
0.31451988220214844,1048.2750752292975
0.3216578960418701,1047.1063119191813
0.32861781120300293,1045.9253779403225
0.3410489559173584,1044.7320578168983
0.3489220142364502,1043.5261269343353
0.3568108081817627,1042.3073510008444
0.36407470703125,1041.075485477408
0.3710007667541504,1039.8302749746797
0.3831787109375,1038.5714526152672
0.39110684394836426,1037.298739359479
0.3989558219909668,1036.0118432920597
0.40644288063049316,1034.7104588673012
0.4134988784790039,1033.3942661092308
0.4204859733581543,1032.0629297632531
0.43328189849853516,1030.7160983953254
0.441173791885376,1029.3534034343686
0.44878172874450684,1027.9744581541256
0.45586490631103516,1026.5788565900361
0.46281981468200684,1025.166172388245
0.4754660129547119,1023.7359575836931
0.4833707809448242,1022.2877413062282
0.49118661880493164,1020.8210284146885
0.4983944892883301,1019.3352980605891
0.5053956508636475,1017.8300021859374
0.5176615715026855,1016.3045639616236
0.5257246494293213,1014.7583761758848
0.5336906909942627,1013.1907995869744
0.5412256717681885,1011.6011612575606
0.5482337474822998,1009.9887528953321
0.5603196620941162,1008.3528292314243
0.5683565139770508,1006.6926064794517
0.5764095783233643,1005.0072609309867
0.5841286182403564,1003.295927763041
0.591240644454956,1001.5577001575089
0.5981895923614502,999.7916288661968
0.6109676361083984,997.9967223982017
0.6189687252044678,996.1719480627535
0.6267447471618652,994.3162341733479
0.6338648796081543,992.4284738109236
0.6408348083496094,990.5075306615984
0.6531398296356201,988.5522475916928
0.6610279083251953,986.5614588081933
0.6689920425415039,984.5340066825846
0.6762750148773193,982.4687645974974
0.6832180023193359,980.3646675150094
0.6954479217529297,978.2207523596007
0.7034320831298828,976.0362107474641
0.7113120555877686,973.8104570375858
0.7188360691070557,971.5432150572336
0.7258162498474121,969.2346270263158
0.7327461242675781,966.8853879454446
0.7455000877380371,964.4969076720813
0.7534050941467285,962.0715005938462
0.761005163192749,959.6125986060715
0.7680363655090332,957.1249763869017
0.77500319480896,954.6149684012537
0.7876062393188477,952.0906451249027
0.79543137550354,949.5619037021511
0.8031094074249268,947.040419924583
0.8101694583892822,944.5394105085905
0.8171312808990479,942.0731739498203
0.8294374942779541,939.6564177232259
0.8372514247894287,937.3034333779556
0.8450055122375488,935.027232298383
0.8522734642028809,932.838781105942
0.859222412109375,930.7464611188099
0.8713264465332031,928.75582337654
0.879265308380127,926.869640474342
0.8871402740478516,925.0881962141322
0.8946394920349121,923.4097222733641
0.9016053676605225,921.8308900725095
0.9085884094238281,920.3472859225591
0.9213755130767822,918.9538250389213
0.9293093681335449,917.6450850591339
0.9370064735412598,916.4155576084992
0.9440975189208984,915.2598267544896
0.9510655403137207,914.1726875368812
0.9634754657745361,913.1492183107495
0.9714024066925049,912.1848191967275
0.9793233871459961,911.2752267202669
0.9865822792053223,910.4165124385862
0.993537425994873,909.6050713343155
1.005845308303833,908.8376041136443
1.013862133026123,908.1110962829152
1.021765947341919,907.4227959397024
1.0292928218841553,906.7701915397361
1.0362679958343506,906.1509904249303
1.0432159900665283,905.5630985709224
1.056020975112915,905.0046017914815
1.0639078617095947,904.4737484918603
1.071476697921753,903.9689339702277
1.07844877243042,903.488686209883
1.0853986740112305,903.0316530721159
1.0980699062347412,902.5965907832596
1.1059088706970215,902.1823536041678
1.1136317253112793,901.7878845701292
1.1207337379455566,901.4122071949566
1.1276977062225342,901.0544180392624
1.1400675773620605,900.7136800509336
1.1481337547302246,900.389216594866
1.156057596206665,900.0803060961392
1.163489580154419,899.7862772297724
1.1704316139221191,899.5065045963204
1.1825714111328125,899.2404048304726
1.190380334854126,898.9874330945868
1.1982593536376953,898.7470799155154
1.2056972980499268,898.5188683271816
1.212646245956421,898.3023512861341
1.2195911407470703,898.0971093308245
1.2322921752929688,897.9027484588154
1.2401602268218994,897.7188981989418
1.2478203773498535,897.5452098583976
1.2548933029174805,897.3813549265626
1.261843204498291,897.2270236197774
1.2744123935699463,897.0819235527423


==> data/vanderpol_Second_Order/kSGD.csv <==
time,error
0.0,1083.5564495373114
0.01197195053100586,1032.8593393710833
0.02224898338317871,1478.1606788602537
0.03772282600402832,601.6580012396093
0.0470578670501709,540.0105620230946
0.05565786361694336,536.9040109887092
0.0638587474822998,536.6757829885747
0.07276773452758789,537.3381311060886
0.08128476142883301,538.2863116411293
0.09434962272644043,539.2227545104577
0.10238075256347656,540.1072607919501
0.1102287769317627,540.9556111097755
0.11800479888916016,541.6968350965894
0.12537670135498047,542.3461010609316
0.1376056671142578,542.8719988963703
0.1453385353088379,543.3496975408727
0.15308856964111328,543.7232755504783
0.1604936122894287,544.1115416275068
0.16756153106689453,544.3599357982685
0.17927837371826172,544.6064482989166
0.18701934814453125,544.7364603664066
0.19469332695007324,544.8791471398445
0.20215439796447754,544.9484301088218
0.20915532112121582,545.1397525617597
0.22051143646240234,545.1995812948574
0.22815632820129395,545.2337950815809
0.2357473373413086,545.2966172264283
0.24327540397644043,545.2903222795712
0.2508673667907715,545.3631928406513
0.25827550888061523,545.434276895172
0.2702033519744873,545.3633136530952
0.27808332443237305,545.4728325403327
0.2857072353363037,545.4308403262534
0.2930142879486084,545.4340617541947
0.2999842166900635,545.4696813115733
0.3117032051086426,545.5028388101929
0.3193652629852295,545.4844274514231
0.32704830169677734,545.4785897695026
0.33444833755493164,545.4686464514482
0.3415403366088867,545.4000462681411
0.35308027267456055,545.361921805899
0.36075425148010254,545.2859241529527
0.36830925941467285,545.2056355629289
0.3757932186126709,545.2725773012437
0.38280510902404785,545.1899266044718
0.38968706130981445,545.1146995218467
0.4016261100769043,545.1020910071757
0.409196138381958,545.0504464144906
0.4166581630706787,545.0541215191928
0.42371129989624023,545.0081622291417
0.43070125579833984,544.950303142088
0.44257616996765137,544.9056931230289
0.45013904571533203,544.8407318241862
0.4577150344848633,544.8208240232113
0.4648301601409912,544.8523980155212
0.47176623344421387,544.793249191888
0.48345327377319336,544.7347236130987
0.4910602569580078,544.6578214637203
0.4986121654510498,544.6539795812647
0.5058231353759766,544.6545924470597
0.5126850605010986,544.5951930845579
0.5240662097930908,544.4919127879821
0.5317022800445557,544.5628621951772
0.5393402576446533,544.6087704224266
0.5467891693115234,544.5176347407242
0.553814172744751,544.4083832475061
0.5607001781463623,544.403008650446
0.5727221965789795,544.3587654855668
0.580376148223877,544.4220152460783
0.5879952907562256,544.3647482769082
0.5981740951538086,544.2824954215589
0.6050822734832764,544.2573686014103
0.6167712211608887,544.2516478261232
0.6243791580200195,544.2239580849213
0.6319169998168945,544.1356117301003
0.6390731334686279,544.1995663333425
0.6459410190582275,544.2205350270243
0.6574811935424805,544.2260022609277
0.6651051044464111,544.2264020962479
0.6728041172027588,544.1568068464414
0.6801631450653076,544.1177121571181
0.6871292591094971,544.0761474662412
0.6984841823577881,544.022438428574
0.7061560153961182,543.9407320087312
0.713792085647583,543.9216097851468
0.7213129997253418,543.8698912519145
0.7282989025115967,543.8544961896017
0.7351639270782471,543.9021741823025
0.7470338344573975,543.8482985899893
0.7546646595001221,543.7834188233569
0.7622175216674805,543.7549900949512
0.7693254947662354,543.8151082897066
0.7763442993164062,543.7407193516347
0.7879452705383301,543.6795133955152
0.7956461906433105,543.6454324888067
0.8032252788543701,543.5419017119729
0.8104691505432129,543.4964566945763
0.8173630237579346,543.4058539202662
0.8288309574127197,543.4416758431554
0.8364450931549072,543.3669495357814
0.8440291881561279,543.3982116607273
0.8513920307159424,543.3458596809152
0.8583319187164307,543.3300242236355
0.865203857421875,543.3539667664056
0.8774030208587646,543.3717792495214
0.8850181102752686,543.3940517130113
0.8927950859069824,543.3400482381415
0.8999090194702148,543.3805654774062
0.9067850112915039,543.2973712629492
0.9185700416564941,543.2506934273075
0.9261260032653809,543.1497805008471
0.9338200092315674,543.1548488595009
0.941213846206665,543.0906528530811
0.9486398696899414,543.1175653136968
0.9610347747802734,543.0362711167236
0.968815803527832,543.0276668721162
0.9765827655792236,543.0046754448842
0.9839866161346436,542.9548022761916
0.990999698638916,542.9287336744021
1.003511667251587,542.9556342700536
1.0116147994995117,542.9442211388057
1.0196218490600586,542.9619663583634
1.0275578498840332,542.9427067685097
1.0353097915649414,542.8531226371948
1.0429809093475342,542.7485438213514
1.0555858612060547,542.7385529644357
1.0637059211730957,542.6912731064523
1.0719897747039795,542.6268597922461
1.0800426006317139,542.5676292631905
1.08793044090271,542.5545202322215
1.1006042957305908,542.543461124871
1.1088292598724365,542.5247838724903
1.1173322200775146,542.4686989701559
1.125455379486084,542.4689749444074
1.1352903842926025,542.4416430567453
1.153245449066162,542.3695575925248
1.1616144180297852,542.3018343905702
1.1698534488677979,542.3053424586802
1.1777634620666504,542.2498518937444
1.1851916313171387,542.2130408398104
1.1973936557769775,542.1993715854726
1.2052757740020752,542.1270652187153
1.213085651397705,542.2096385499991
1.2207465171813965,542.1652171087837
1.2281594276428223,542.1881880910844
1.2353534698486328,542.2185518658314
1.247483253479004,542.1962740018683
1.2551062107086182,542.1539256312363
1.2627372741699219,542.1079787636291
1.270066261291504,542.0835595161171
1.2772042751312256,542.0384819452388

